Predicting Stock Price Movement as an Image Classification Problem

The paper studies intraday price movement of stocks that is considered as an image classification problem. Using a CNN-based model we make a compelling case for the high-level relationship between the first hour of trading and the close. The algorithm managed to adequately separate between the two opposing classes and investing according to the algorithm's predictions outperformed all alternative constructs but the theoretical maximum. To support the thesis, we ran several additional tests. The findings in the paper highlight the suitability of computer vision techniques for studying financial markets and in particular prediction of stock price movements.

==> res/class_level_analysis/t0.csv <==
yield,t0p0,t0p1,t0p2
0.98,0.3846,0.3846,0.2308
0.981,0.4000,0.3667,0.2333
0.982,0.4054,0.2432,0.3514
0.983,0.4878,0.2439,0.2683
0.984,0.3226,0.2581,0.4194
0.985,0.5897,0.2051,0.2051
0.986,0.5250,0.3250,0.1500
0.987,0.5405,0.2432,0.2162
0.988,0.5610,0.2439,0.1951
0.989,0.5098,0.3529,0.1373
0.99,0.4310,0.3448,0.2241
0.991,0.5806,0.2419,0.1774
0.992,0.4848,0.3788,0.1364
0.993,0.5395,0.3026,0.1579
0.994,0.5844,0.2987,0.1169
0.995,0.6250,0.1875,0.1875
0.996,0.5000,0.2917,0.2083
0.997,0.5244,0.2439,0.2317
0.998,0.5714,0.3077,0.1209
0.999,0.5106,0.3085,0.1809
1,0.6250,0.2386,0.1364
1.001,0.5833,0.2917,0.1250
1.002,0.4286,0.3929,0.1786
1.003,0.5625,0.2625,0.1750
1.004,0.4930,0.3380,0.1690
1.005,0.5333,0.2889,0.1778
1.006,0.4828,0.3563,0.1609
1.007,0.5352,0.3521,0.1127
1.008,0.5758,0.3030,0.1212
1.009,0.5538,0.3231,0.1231
1.01,0.4833,0.4000,0.1167
1.011,0.4667,0.3167,0.2167
1.012,0.4000,0.4667,0.1333
1.013,0.4490,0.4898,0.0612
1.014,0.5333,0.3111,0.1556
1.015,0.4865,0.4324,0.0811
1.016,0.5313,0.3750,0.0938
1.017,0.4783,0.3478,0.1739
1.018,0.4737,0.3947,0.1316
1.019,0.5769,0.3846,0.0385
1.02,0.2857,0.2857,0.4286

==> res/class_level_analysis/t1.csv <==
yield,t1p0,t1p1,t1p2
1.02,0.4667,0.3333,0.2000
1.021,0.3784,0.4865,0.1351
1.022,0.3864,0.5227,0.0909
1.023,0.3913,0.5435,0.0652
1.024,0.4375,0.4375,0.1250
1.025,0.3438,0.5625,0.0938
1.026,0.4828,0.5172,0
1.027,0.4000,0.4400,0.1600
1.028,0.2692,0.5385,0.1923
1.029,0.1905,0.6190,0.1905
1.03,0.4091,0.5909,0
1.031,0.2727,0.7273,0
1.032,0.1765,0.7059,0.1176
1.033,0.2727,0.6364,0.0909
1.034,0.2500,0.5000,0.2500
1.035,0.2857,0.7143,0
1.036,0.4444,0.4444,0.1111
1.037,0.1875,0.6875,0.1250
1.038,0.2857,0.7143,0
1.039,0.2143,0.5714,0.2143
1.04,0.3636,0.4545,0.1818
1.041,0.0833,0.9167,0
1.042,0.5000,0.3333,0.1667
1.043,0.3333,0.5000,0.1667
1.044,0.2222,0.7778,0
1.045,0.4000,0.4000,0.2000
1.046,0.5000,0.5000,0
1.047,0.1667,0.8333,0
1.048,0.6667,0.3333,0
1.049,0.3333,0.6667,0
1.05,0.1967,0.7213,0.0820

==> res/class_level_analysis/t2.csv <==
yield,t2p0,t2p1,t2p2
0.95,0.3810,0.1905,0.4286
0.951,0.5000,0,0.5000
0.952,1,0,0
0.953,0.7500,0,0.2500
0.954,0,1,0
0.955,0.2857,0.2857,0.4286
0.956,0,0,1
0.957,0.2500,0.2500,0.5000
0.958,0.3333,0,0.6667
0.959,0.5000,0.2500,0.2500
0.96,0.5000,0.5000,0
0.961,0.4000,0.2000,0.4000
0.962,0,0.5000,0.5000
0.963,0.4000,0.2000,0.4000
0.964,1,0,0
0.965,0.1429,0.2857,0.5714
0.966,1,0,0
0.967,0.5000,0,0.5000
0.968,0.4286,0.1429,0.4286
0.969,0.6250,0.1250,0.2500
0.97,0.7857,0,0.2143
0.971,0.4444,0.1111,0.4444
0.972,0.3077,0.2308,0.4615
0.973,0.2273,0.1818,0.5909
0.974,0.5882,0.3529,0.0588
0.975,0.4667,0.2667,0.2667
0.976,0.5000,0.2500,0.2500
0.977,0.4783,0.1739,0.3478
0.978,0.3333,0.0952,0.5714
0.979,0.3200,0.2400,0.4400
0.98,0.6429,0.1429,0.2143

==> res/class_predictions_yields.csv <==
yield,C0,C1,C2
0.95,0.381,0.190,0.429
0.951,0.500,0.000,0.500
0.952,1.000,0.000,0.000
0.953,0.750,0.000,0.250
0.954,0.000,1.000,0.000
0.955,0.286,0.286,0.429
0.956,0.000,0.000,1.000
0.957,0.250,0.250,0.500
0.958,0.333,0.000,0.667
0.959,0.500,0.250,0.250
0.96,0.500,0.500,0.000
0.961,0.400,0.200,0.400
0.962,0.000,0.500,0.500
0.963,0.400,0.200,0.400
0.964,1.000,0.000,0.000
0.965,0.143,0.286,0.571
0.966,1.000,0.000,0.000
0.967,0.500,0.000,0.500
0.968,0.429,0.143,0.429
0.969,0.625,0.125,0.250
0.97,0.786,0.000,0.214
0.971,0.444,0.111,0.444
0.972,0.308,0.231,0.462
0.973,0.227,0.182,0.591
0.974,0.588,0.353,0.059
0.975,0.467,0.267,0.267
0.976,0.500,0.250,0.250
0.977,0.478,0.174,0.348
0.978,0.333,0.095,0.571
0.979,0.320,0.240,0.440
0.98,0.519,0.259,0.222
0.981,0.400,0.367,0.233
0.982,0.405,0.243,0.351
0.983,0.488,0.244,0.268
0.984,0.323,0.258,0.419
0.985,0.590,0.205,0.205
0.986,0.525,0.325,0.150
0.987,0.541,0.243,0.216
0.988,0.561,0.244,0.195
0.989,0.510,0.353,0.137
0.99,0.431,0.345,0.224
0.991,0.581,0.242,0.177
0.992,0.485,0.379,0.136
0.993,0.539,0.303,0.158
0.994,0.584,0.299,0.117
0.995,0.625,0.188,0.188
0.996,0.500,0.292,0.208
0.997,0.524,0.244,0.232
0.998,0.571,0.308,0.121
0.999,0.511,0.309,0.181
1,0.625,0.239,0.136
1.001,0.583,0.292,0.125
1.002,0.429,0.393,0.179
1.003,0.563,0.263,0.175
1.004,0.493,0.338,0.169
1.005,0.533,0.289,0.178
1.006,0.483,0.356,0.161
1.007,0.535,0.352,0.113
1.008,0.576,0.303,0.121
1.009,0.554,0.323,0.123
1.01,0.483,0.400,0.117
1.011,0.467,0.317,0.217
1.012,0.400,0.467,0.133
1.013,0.449,0.490,0.061
1.014,0.533,0.311,0.156
1.015,0.486,0.432,0.081
1.016,0.531,0.375,0.094
1.017,0.478,0.348,0.174
1.018,0.474,0.395,0.132
1.019,0.577,0.385,0.038
1.02,0.409,0.318,0.273
1.021,0.378,0.486,0.135
1.022,0.386,0.523,0.091
1.023,0.391,0.543,0.065
1.024,0.438,0.438,0.125
1.025,0.344,0.563,0.094
1.026,0.483,0.517,0.000
1.027,0.400,0.440,0.160
1.028,0.269,0.538,0.192
1.029,0.190,0.619,0.190
1.03,0.409,0.591,0.000
1.031,0.273,0.727,0.000
1.032,0.176,0.706,0.118
1.033,0.273,0.636,0.091
1.034,0.250,0.500,0.250
1.035,0.286,0.714,0.000
1.036,0.444,0.444,0.111
1.037,0.188,0.688,0.125
1.038,0.286,0.714,0.000
1.039,0.214,0.571,0.214
1.04,0.364,0.455,0.182
1.041,0.083,0.917,0.000
1.042,0.500,0.333,0.167
1.043,0.333,0.500,0.167
1.044,0.222,0.778,0.000
1.045,0.400,0.400,0.200
1.046,0.500,0.500,0.000
1.047,0.167,0.833,0.000
1.048,0.667,0.333,0.000
1.049,0.333,0.667,0.000
1.05,0.197,0.721,0.082

==> res/class_probability_predictions.csv <==
yield,0,1,2
0.745,0.04522,0.00010,0.95468
0.75,0.04880,0.00012,0.95108
0.755,0.05265,0.00014,0.94721
0.76,0.05679,0.00017,0.94304
0.765,0.06123,0.00020,0.93857
0.77,0.06599,0.00025,0.93376
0.775,0.07110,0.00030,0.92861
0.78,0.07656,0.00036,0.92308
0.785,0.08241,0.00043,0.91716
0.79,0.08866,0.00052,0.91082
0.795,0.09533,0.00062,0.90404
0.8,0.10245,0.00075,0.89680
0.805,0.11003,0.00090,0.88907
0.81,0.11809,0.00108,0.88083
0.815,0.12665,0.00130,0.87205
0.82,0.13574,0.00156,0.86270
0.825,0.14536,0.00187,0.85278
0.83,0.15552,0.00223,0.84224
0.835,0.16625,0.00267,0.83108
0.84,0.17754,0.00319,0.81927
0.845,0.18940,0.00381,0.80678
0.85,0.20184,0.00454,0.79362
0.855,0.21484,0.00541,0.77975
0.86,0.22839,0.00643,0.76518
0.865,0.24247,0.00764,0.74988
0.87,0.25707,0.00907,0.73387
0.875,0.27213,0.01074,0.71713
0.88,0.28763,0.01270,0.69967
0.885,0.30351,0.01499,0.68150
0.89,0.31970,0.01766,0.66264
0.895,0.33612,0.02078,0.64310
0.9,0.35270,0.02439,0.62291
0.905,0.36932,0.02857,0.60210
0.91,0.38588,0.03340,0.58071
0.915,0.40225,0.03896,0.55879
0.92,0.41830,0.04532,0.53638
0.925,0.43386,0.05259,0.51355
0.93,0.44878,0.06086,0.49035
0.935,0.46290,0.07024,0.46687
0.94,0.47602,0.08081,0.44318
0.945,0.48797,0.09268,0.41936
0.95,0.49856,0.10594,0.39551
0.955,0.50761,0.12067,0.37172
0.96,0.51495,0.13696,0.34809
0.965,0.52042,0.15486,0.32472
0.97,0.52387,0.17440,0.30173
0.975,0.52518,0.19560,0.27922
0.98,0.52425,0.21845,0.25729
0.985,0.52104,0.24291,0.23605
0.99,0.51553,0.26889,0.21559
0.995,0.50773,0.29628,0.19599
1,0.49771,0.32494,0.17735
1.005,0.48559,0.35468,0.15972
1.01,0.47152,0.38532,0.14316
1.015,0.45568,0.41661,0.12771
1.02,0.43830,0.44831,0.11339
1.025,0.41961,0.48018,0.10021
1.03,0.39988,0.51197,0.08815
1.035,0.37938,0.54342,0.07720
1.04,0.35837,0.57431,0.06732
1.045,0.33712,0.60443,0.05845
1.05,0.31586,0.63359,0.05055
1.055,0.29482,0.66163,0.04356
1.06,0.27419,0.68842,0.03739
1.065,0.25413,0.71387,0.03199
1.07,0.23480,0.73791,0.02729
1.075,0.21629,0.76050,0.02320
1.08,0.19870,0.78163,0.01967
1.085,0.18207,0.80129,0.01664
1.09,0.16644,0.81952,0.01404
1.095,0.15182,0.83635,0.01182
1.1,0.13822,0.85185,0.00994
1.105,0.12560,0.86606,0.00834
1.11,0.11395,0.87907,0.00698
1.115,0.10323,0.89094,0.00584
1.12,0.09339,0.90174,0.00487
1.125,0.08438,0.91156,0.00407
1.13,0.07616,0.92046,0.00339
1.135,0.06867,0.92852,0.00282
1.14,0.06186,0.93580,0.00234
1.145,0.05568,0.94238,0.00195
1.15,0.05008,0.94830,0.00162
1.155,0.04501,0.95364,0.00134
1.16,0.04044,0.95845,0.00111
1.165,0.03631,0.96277,0.00092
1.17,0.03258,0.96665,0.00076
1.175,0.02923,0.97014,0.00063
1.18,0.02621,0.97327,0.00052
1.185,0.02349,0.97607,0.00043
1.19,0.02105,0.97859,0.00036
1.195,0.01886,0.98084,0.00030
1.2,0.01689,0.98286,0.00025
1.205,0.01513,0.98467,0.00020
1.21,0.01354,0.98629,0.00017
1.215,0.01212,0.98774,0.00014
1.22,0.01085,0.98904,0.00011
1.225,0.00971,0.99020,0.00009
1.23,0.00869,0.99123,0.00008
1.235,0.00777,0.99216,0.00006
1.24,0.00695,0.99299,0.00005
1.245,0.00622,0.99374,0.00004
1.25,0.00556,0.99440,0.00004
1.255,0.00497,0.99500,0.00003
1.26,0.00445,0.99553,0.00002
1.265,0.00398,0.99600,0.00002
1.27,0.00356,0.99643,0.00002
1.275,0.00318,0.99680,0.00001
1.28,0.00284,0.99714,0.00001
1.285,0.00254,0.99745,0.00001
1.29,0.00227,0.99772,0.00001
1.295,0.00203,0.99796,0.00001

==> res/day_week/class_correct.csv <==
day,0,1,2
M,0.8047,0.2069,0.1750
T,0.8299,0.1692,0.1935
W,0.8012,0.2477,0.2213
Th,0.7331,0.3626,0.2019
F,0.7883,0.4118,0.2080

==> res/day_week/class_observations.csv <==
day,0,1,2
M,0.7686,0.1471,0.0843
T,0.7875,0.1236,0.0890
W,0.7441,0.1583,0.0976
Th,0.6569,0.2257,0.1175
F,0.6982,0.2206,0.0812

==> res/day_week/class_predictions.csv <==
day,0,1,2
M,0.5020,0.3412,0.1569
T,0.4745,0.3213,0.2043
W,0.4911,0.3284,0.1805
Th,0.4343,0.4049,0.1607
F,0.4858,0.3451,0.1691

==> res/dist_of_predictions/c0.csv <==
yield,count
0.904,1
0.906,1
0.914,1
0.936,1
0.945,1
0.946,2
0.948,1
0.951,1
0.952,1
0.953,3
0.955,2
0.957,1
0.958,1
0.959,2
0.960,1
0.961,2
0.963,2
0.964,2
0.965,1
0.966,4
0.967,4
0.968,3
0.969,5
0.970,10
0.971,5
0.972,4
0.973,3
0.974,11
0.975,8
0.976,10
0.977,12
0.978,7
0.979,9
0.980,13
0.981,13
0.982,13
0.983,20
0.984,12
0.985,23
0.986,19
0.987,20
0.988,25
0.989,26
0.990,24
0.991,35
0.992,33
0.993,41
0.994,45
0.995,49
0.996,36
0.997,43
0.998,51
0.999,49
1.000,57
1.001,38
1.002,40
1.003,43
1.004,35
1.005,47
1.006,43
1.007,39
1.008,35
1.009,40
1.010,27
1.011,26
1.012,21
1.013,23
1.014,23
1.015,18
1.016,17
1.017,11
1.018,19
1.019,13
1.020,10
1.021,13
1.022,18
1.023,19
1.024,12
1.025,12
1.026,13
1.027,10
1.028,9
1.029,4
1.030,7
1.031,5
1.032,3
1.033,3
1.034,3
1.035,4
1.036,4
1.037,3
1.038,2
1.039,3
1.040,4
1.041,1
1.042,3
1.043,2
1.044,2
1.045,2
1.046,2
1.047,1
1.048,2
1.049,1
1.051,3
1.052,2
1.053,1
1.054,1
1.059,1
1.062,2
1.078,1
1.108,1

==> res/dist_of_predictions/c1.csv <==
yield,count
0.933,1
0.941,1
0.948,1
0.950,1
0.954,1
0.955,2
0.957,1
0.959,1
0.960,1
0.961,1
0.962,2
0.963,1
0.965,1
0.966,1
0.968,1
0.969,1
0.971,1
0.972,3
0.973,3
0.974,7
0.975,4
0.976,6
0.977,4
0.978,2
0.979,6
0.980,6
0.981,12
0.982,9
0.983,9
0.984,9
0.985,7
0.986,14
0.987,9
0.988,10
0.989,16
0.990,20
0.991,16
0.992,24
0.993,24
0.994,23
0.995,15
0.996,21
0.997,18
0.998,31
0.999,28
1.000,22
1.001,18
1.002,35
1.003,20
1.004,24
1.005,27
1.006,32
1.007,25
1.008,18
1.009,23
1.010,21
1.011,22
1.012,21
1.013,22
1.014,16
1.015,16
1.016,11
1.017,9
1.018,14
1.019,11
1.020,7
1.021,15
1.022,23
1.023,26
1.024,15
1.025,19
1.026,15
1.027,11
1.028,14
1.029,13
1.030,11
1.031,10
1.032,12
1.033,6
1.034,7
1.035,10
1.036,4
1.037,11
1.038,3
1.039,10
1.040,5
1.041,10
1.042,3
1.043,3
1.044,7
1.045,2
1.046,1
1.047,6
1.048,1
1.049,2
1.051,2
1.052,3
1.053,3
1.054,2
1.055,2
1.056,3
1.058,1
1.059,2
1.060,3
1.061,1
1.062,3
1.064,2
1.065,1
1.066,1
1.069,1
1.070,1
1.073,1
1.074,1
1.076,1
1.079,1
1.083,1
1.087,2
1.089,1
1.090,1
1.095,1
1.098,1
1.115,1
1.152,1

==> res/dist_of_predictions/c2.csv <==
yield,count
0.876,1
0.910,1
0.919,1
0.931,1
0.939,1
0.942,1
0.943,1
0.950,2
0.951,1
0.953,1
0.955,3
0.956,3
0.957,2
0.958,2
0.959,1
0.961,2
0.962,2
0.963,2
0.965,3
0.966,1
0.967,3
0.968,2
0.969,4
0.970,3
0.971,4
0.972,6
0.973,12
0.974,2
0.975,4
0.976,6
0.977,8
0.978,11
0.979,12
0.980,6
0.981,7
0.982,13
0.983,10
0.984,14
0.985,7
0.986,7
0.987,8
0.988,8
0.989,6
0.990,12
0.991,11
0.992,10
0.993,13
0.994,9
0.995,15
0.996,14
0.997,19
0.998,11
0.999,17
1.000,13
1.001,9
1.002,13
1.003,15
1.004,13
1.005,16
1.006,12
1.007,10
1.008,8
1.009,8
1.010,7
1.011,13
1.012,5
1.013,3
1.014,8
1.015,3
1.016,3
1.017,4
1.018,4
1.019,2
1.020,6
1.021,4
1.022,5
1.023,3
1.024,4
1.025,3
1.027,3
1.028,6
1.029,4
1.032,2
1.033,1
1.034,3
1.036,1
1.037,2
1.039,3
1.040,2
1.042,1
1.044,1
1.045,1
1.050,1
1.053,1
1.059,1
1.071,1
1.122,1

==> res/majority_no_majority.csv <==
alpha,all,c1,correct
0.33,1.0000,0.3485,0.5146
0.4,0.9667,0.3400,0.5187
0.45,0.8959,0.3231,0.5305
0.5,0.7889,0.2929,0.5339
0.55,0.6467,0.2466,0.5443
0.6,0.5137,0.1969,0.5554
0.65,0.3948,0.1554,0.5697
0.7,0.2925,0.1183,0.5892
0.75,0.2117,0.0900,0.6018
0.8,0.1453,0.0620,0.6407
0.85,0.0912,0.0403,0.6966
0.9,0.0475,0.0217,0.7881
0.95,0.0223,0.0047,0.8873

==> res/monte_carlo.csv <==
N,Exp1,Exp2,Exp3
1,1280,2515,284
2,904,2230,413
3,1024,2695,230
4,1172,2242,199
5,1003,2546,319
6,964,2334,479
7,1008,2609,258
8,1314,2414,321
9,724,2660,393
10,1016,2030,336
11,690,2461,345
12,852,2956,586
13,1293,2372,340
14,1058,2054,281
15,1215,2803,298
16,1175,2668,332
17,1268,2266,341
18,921,2275,883
19,1128,1817,167
20,916,2300,394
21,840,2330,331
22,1242,2751,337
23,1333,2695,341
24,1260,2298,295
25,753,2383,406
26,969,2261,342
27,1073,2613,398
28,663,2457,264
29,1055,2329,291
30,763,2542,237
31,911,2170,323
32,1231,2770,391
33,1087,2165,507
34,1088,2511,634
35,814,2366,396
36,930,2648,285
37,1128,2415,398
38,1103,2409,373
39,749,2818,301
40,899,2212,575
41,944,2520,299
42,672,2459,377
43,770,2176,406
44,991,1959,534
45,846,2386,276
46,1171,2502,321
47,1243,2545,508
48,1349,2673,545
49,797,2300,540
50,1059,2534,199
51,1355,1857,436
52,1132,1665,487
53,945,2011,410
54,1028,2155,407
55,678,2283,291
56,1432,2140,434
57,698,2914,254
58,979,1997,341
59,1289,2671,387
60,902,2341,382
61,974,2193,267
62,1018,2785,382
63,889,2345,374
64,1074,2287,277
65,695,2065,378
66,1112,2392,389
67,570,2318,211
68,934,2324,294
69,965,2213,466
70,854,2116,369
71,919,2455,412
72,847,2004,546
73,706,2708,464
74,1274,2771,630
75,879,2446,479
76,1059,2303,529
77,1127,2665,269
78,704,2422,284
79,896,1974,385
80,846,2284,308
81,1071,2421,744
82,1120,2475,422
83,1062,2560,481
84,784,2313,425
85,886,2160,324
86,946,2362,148
87,928,2161,571
88,1296,2034,296
89,773,2533,342
90,1259,2438,478
91,943,1897,181
92,656,2206,315
93,915,2216,395
94,911,2956,473
95,884,2467,485
96,876,2394,526
97,585,2295,334
98,835,2499,484
99,1159,2480,284
100,1180,2572,359
101,1098,2548,318
102,1180,2250,359
103,851,2078,247
104,916,2495,476
105,866,2780,163
106,1281,1915,463
107,1215,1976,348
108,1050,2597,444
109,886,2259,259
110,799,2379,463
111,944,2972,399
112,1019,2870,238
113,981,2684,468
114,979,2422,311
115,1114,2389,298
116,1089,2305,475
117,889,2296,313
118,739,2790,224
119,925,2468,324
120,860,2696,323
121,1088,2500,241
122,1088,1992,391
123,921,2469,430
124,1499,2403,366
125,969,1565,295
126,893,2255,248
127,733,2454,286
128,1078,2528,398
129,919,2361,321
130,1016,2274,351
131,718,1920,325
132,1471,2872,584
133,1137,2062,268
134,932,2574,342
135,1174,2447,216
136,873,2713,380
137,1187,2678,370
138,976,2589,234
139,934,2427,300
140,1440,2048,366
141,766,2230,402
142,866,2562,539
143,1047,2377,551
144,842,2895,512
145,966,2498,164
146,696,1891,440
147,854,2439,322
148,786,2501,550
149,1259,2153,307
150,1084,2515,382
151,1251,1847,445
152,1281,2462,286
153,778,2969,524
154,904,2309,299
155,932,2597,319
156,738,1993,438
157,813,2412,412
158,909,2642,458
159,1122,2554,233
160,960,2270,448
161,1010,2280,254
162,820,2264,339
163,1098,2437,226
164,1075,1930,502
165,952,2240,259
166,992,2185,311
167,1143,2309,399
168,1100,2161,341
169,1287,2318,675
170,1016,1954,267
171,897,2336,383
172,1141,2459,300
173,1255,2559,479
174,1231,2322,360
175,743,2428,393
176,973,2910,451
177,1092,2387,244
178,1099,2452,384
179,923,2254,321
180,1042,2342,398
181,1027,2577,287
182,978,2061,289
183,1222,2279,371
184,1164,2417,390
185,1108,2390,288
186,946,2251,329
187,1121,2336,162
188,1020,2349,422
189,1278,2961,386
190,1042,2331,333
191,1013,1703,389
192,999,2427,451
193,954,2583,238
194,835,2391,206
195,881,2369,370
196,697,2351,497
197,1299,2227,332
198,972,2529,266
199,745,3086,378
200,930,2694,232
201,901,2001,395
202,827,2522,346
203,957,2075,160
204,1105,2212,305
205,965,2829,390
206,1052,2651,475
207,1137,2511,268
208,851,2752,202
209,873,2057,361
210,1005,2149,350
211,884,2527,411
212,756,2247,465
213,898,2210,546
214,1053,2679,253
215,755,2580,221
216,788,2753,474
217,1415,2563,520
218,1013,2140,158
219,873,2976,354
220,1072,3061,283
221,826,2489,371
222,1125,2426,312
223,1179,2641,238
224,889,2378,529
225,992,2680,566
226,747,2649,300
227,753,2386,259
228,914,2604,423
229,1131,1999,377
230,887,2774,307
231,1397,2431,219
232,780,2116,354
233,1035,2549,326
234,1247,2757,634
235,932,1951,454
236,969,2595,288
237,1186,2214,320
238,980,2653,368
239,1171,2908,474
240,698,2823,377
241,1034,2789,556
242,769,2317,260
243,620,2301,350
244,1155,2126,221
245,1169,2329,472
246,677,2388,403
247,859,2229,287
248,1014,2536,462
249,755,2489,224
250,775,2522,242
251,973,2103,283
252,878,2310,415
253,1212,2354,305
254,833,2162,302
255,1350,2438,399
256,1058,2188,412
257,801,2611,288
258,1152,2224,268
259,797,2754,527
260,1143,1783,464
261,962,2604,144
262,950,2281,209
263,1118,2641,314
264,1114,2459,302
265,1232,2659,212
266,902,2367,449
267,1024,2174,375
268,1039,2373,415
269,1370,2452,361
270,1055,2139,394
271,1186,2712,382
272,749,2538,259
273,853,2114,493
274,985,2228,446
275,905,2360,432
276,715,2272,328
277,1052,2044,313
278,1062,2240,295
279,1025,2084,306
280,876,2349,315
281,679,2357,218
282,1014,2091,167
283,1069,2236,361
284,754,2499,414
285,725,2327,250
286,999,2516,391
287,845,2368,389
288,1001,2609,395
289,1213,2542,287
290,905,2831,242
291,1084,2554,345
292,1124,2726,529
293,877,2069,478
294,1152,2240,199
295,1156,2107,399
296,1177,2280,244
297,842,2267,218
298,1073,2682,803
299,841,2287,241
300,900,2604,231
301,837,2153,599
302,889,1927,462
303,1046,2428,332
304,752,2818,336
305,736,2421,269
306,887,2665,361
307,871,2430,386
308,624,2732,232
309,1033,2519,403
310,1052,2274,262
311,1097,2244,328
312,1265,2194,160
313,751,2463,232
314,1012,2576,439
315,1134,2514,360
316,857,2679,484
317,1221,2380,232
318,1171,2617,238
319,726,2693,276
320,775,2679,297
321,883,2296,434
322,794,2178,392
323,1045,2364,344
324,865,2449,307
325,1047,2674,306
326,990,2148,640
327,1330,2298,300
328,1186,2534,294
329,718,2312,199
330,1098,2972,342
331,1181,2642,387
332,959,2332,395
333,1239,2084,299
334,688,2290,238
335,782,2359,299
336,1246,2540,398
337,1009,2483,350
338,928,2694,313
339,940,2931,402
340,1095,2556,212
341,892,2682,371
342,1116,2063,268
343,1054,2384,240
344,847,2778,447
345,1047,2408,504
346,1062,2860,291
347,1236,2594,192
348,924,2177,234
349,1237,2147,366
350,968,2393,217
351,1095,2510,262
352,1000,2690,696
353,1225,2476,441
354,979,2246,402
355,1013,2178,558
356,1059,2611,270
357,1268,2888,381
358,1453,2355,292
359,1153,2631,230
360,1475,2927,202
361,1179,2207,281
362,1095,2310,412
363,1172,2496,207
364,781,2112,430
365,856,2593,263
366,1047,2305,353
367,809,2900,241
368,830,2407,383
369,816,2215,463
370,1086,2405,240
371,615,1882,311
372,1069,2520,367
373,802,2600,567
374,1249,1887,263
375,850,2272,307
376,860,2724,423
377,1066,2393,638
378,915,2397,283
379,1152,2449,348
380,914,2107,438
381,857,2672,518
382,835,2145,305
383,950,2291,350
384,839,2190,210
385,946,2596,354
386,981,2478,476
387,1077,2742,214
388,1221,2139,203
389,819,2363,301
390,1070,2780,520
391,969,2327,216
392,1179,2558,314
393,885,2360,268
394,855,2281,338
395,881,2421,519
396,1250,2457,345
397,1158,2847,256
398,770,2346,319
399,976,2401,657
400,1149,2800,264
401,641,2400,287
402,1083,2459,299
403,1039,2430,570
404,841,2527,341
405,1200,2394,577
406,923,2259,450
407,1206,2258,543
408,1031,2144,362
409,1042,1962,384
410,917,2077,253
411,737,2163,340
412,1087,2773,344
413,880,2769,300
414,774,2354,397
415,1031,2294,282
416,1732,2766,343
417,1144,2731,282
418,1251,1842,266
419,829,2668,284
420,739,2437,202
421,1050,2457,348
422,621,2371,413
423,798,2199,277
424,954,2571,522
425,1119,2487,430
426,864,2371,303
427,681,2661,282
428,810,2512,259
429,655,2228,306
430,1147,2666,320
431,1187,2358,318
432,995,2610,229
433,723,2115,334
434,1068,2125,400
435,920,2269,267
436,956,2311,367
437,977,2578,307
438,951,2058,309
439,872,2696,365
440,934,2652,365
441,976,2279,265
442,1043,1939,405
443,688,2281,190
444,1036,2133,224
445,1080,2361,724
446,1004,2491,612
447,909,2618,425
448,758,2262,591
449,1166,2372,356
450,994,2549,250
451,890,2211,225
452,910,2555,323
453,1110,2685,485
454,1087,2365,310
455,918,2854,378
456,1143,2363,305
457,985,2428,211
458,888,2284,293
459,1164,2367,464
460,857,2165,420
461,1316,2253,205
462,1024,2618,307
463,1142,2407,293
464,859,2277,464
465,865,2416,393
466,1210,2075,653
467,1137,2156,435
468,803,2768,565
469,923,1977,206
470,821,2597,245
471,970,2755,332
472,1200,2355,379
473,792,2381,371
474,1043,2259,325
475,1027,2788,457
476,640,2310,427
477,1208,2264,434
478,1169,2220,304
479,1214,2166,157
480,1288,2356,397
481,1151,2898,229
482,918,2120,305
483,1012,2257,283
484,1090,1926,491
485,995,2477,237
486,793,2297,432
487,1066,2563,421
488,1242,1725,174
489,963,2417,385
490,870,2549,380
491,678,1912,235
492,953,2371,317
493,961,2364,535
494,779,2560,312
495,1200,2553,373
496,841,2268,363
497,1299,1968,239
498,820,2134,417
499,1145,2552,457
500,956,2437,377
501,834,2480,575
502,779,2269,373
503,870,2242,186
504,1210,2464,283
505,1228,2380,321
506,1023,2832,376
507,1007,2626,445
508,993,2311,374
509,1187,2455,371
510,677,2542,457
511,819,2691,412
512,956,2496,189
513,1035,2228,210
514,684,2554,542
515,996,2519,606
516,740,2775,283
517,1042,1919,478
518,959,1916,222
519,1091,2686,275
520,1230,2099,322
521,1266,2168,338
522,1218,2389,375
523,1099,2310,343
524,1036,2227,285
525,917,2419,354
526,1129,2145,236
527,1125,2223,302
528,1005,2469,510
529,1047,2323,515
530,876,2448,226
531,847,2124,375
532,853,2336,530
533,803,2531,245
534,1085,2298,332
535,971,2264,352
536,1068,2736,406
537,779,2584,474
538,816,2208,331
539,937,2420,296
540,1117,2047,265
541,850,2542,336
542,865,2478,392
543,1176,2310,250
544,942,2317,197
545,712,2109,366
546,848,2368,212
547,933,2177,313
548,987,1874,294
549,704,2264,292
550,794,2506,337
551,970,2340,240
552,768,2400,423
553,1186,2076,363
554,539,2542,428
555,756,2455,338
556,1056,2433,240
557,1151,2956,362
558,1071,2718,260
559,1090,2444,362
560,1387,1881,366
561,1067,1984,312
562,1111,2436,280
563,706,2598,283
564,910,2509,462
565,1046,2289,416
566,1108,2770,377
567,1270,2126,428
568,1115,2348,230
569,1220,2205,345
570,761,2413,301
571,757,2385,369
572,1149,2396,336
573,1343,2478,590
574,1240,2413,485
575,1008,2381,429
576,822,2594,511
577,915,1980,533
578,996,2522,522
579,751,2403,568
580,953,2404,247
581,1093,2655,558
582,920,3112,557
583,1018,2730,584
584,986,2238,301
585,1188,2496,469
586,933,2548,380
587,916,2668,329
588,848,2491,367
589,790,2379,419
590,869,2156,422
591,1203,2356,464
592,1256,2631,429
593,1116,2136,368
594,1154,2639,244
595,722,2595,310
596,873,2377,235
597,837,2332,377
598,700,2194,220
599,899,2272,397
600,718,2357,336
601,1069,2674,282
602,1079,2629,179
603,708,2340,427
604,785,2165,430
605,826,2547,266
606,1123,2670,391
607,949,2458,568
608,822,2195,211
609,844,2348,474
610,821,2023,327
611,1035,2883,316
612,1138,2127,206
613,1168,2593,275
614,619,2735,215
615,844,2805,352
616,977,2387,354
617,1043,2523,255
618,1015,2298,558
619,857,1991,446
620,1073,2762,486
621,936,2443,165
622,960,2527,323
623,917,2389,443
624,720,2339,279
625,848,2327,605
626,698,2300,243
627,1367,2213,320
628,1126,2437,296
629,1003,2271,352
630,698,2597,299
631,678,2433,262
632,1153,2662,412
633,731,2108,226
634,1080,2440,372
635,872,2250,263
636,1051,2598,383
637,1083,2450,306
638,935,2316,311
639,985,2378,435
640,1234,2486,345
641,969,2183,385
642,1055,2566,457
643,938,2418,195
644,730,2157,297
645,811,2537,529
646,1221,2228,319
647,691,2546,329
648,774,1907,249
649,1060,2650,346
650,857,2170,373
651,700,2800,428
652,892,2648,425
653,894,2360,288
654,762,2577,251
655,900,2530,310
656,1213,2608,173
657,739,2050,216
658,893,2591,350
659,1006,2090,215
660,796,2894,387
661,1283,2274,399
662,1192,2633,413
663,1034,2280,375
664,814,2925,466
665,930,2844,344
666,1493,2730,421
667,1121,2485,332
668,971,2023,378
669,1109,2094,494
670,1027,2665,231
671,1115,2443,187
672,805,2441,410
673,947,2618,241
674,1162,2404,316
675,1186,2204,876
676,618,2552,502
677,958,2773,276
678,1276,2465,365
679,1247,1941,430
680,967,2449,405
681,1152,2438,329
682,1361,2221,367
683,945,2620,265
684,952,2452,285
685,646,2135,488
686,965,2375,497
687,1084,2573,241
688,708,2510,299
689,924,2649,300
690,766,2775,469
691,956,2512,331
692,980,2354,284
693,1153,2604,237
694,916,2407,455
695,797,2444,215
696,1348,2407,337
697,978,2794,283
698,1030,2094,495
699,1021,2554,463
700,939,2475,582
701,1092,1960,336
702,1015,2502,302
703,899,2454,350
704,919,2263,325
705,1186,2844,396
706,1339,2453,244
707,944,2222,523
708,798,2606,378
709,996,1978,410
710,1008,2229,365
711,774,2698,388
712,866,1988,490
713,1123,2440,264
714,1126,2368,196
715,925,2322,306
716,975,2300,508
717,726,2195,283
718,717,2086,200
719,1082,2293,721
720,944,2020,526
721,886,2501,220
722,812,2342,211
723,823,1833,462
724,1115,2322,466
725,1091,2509,553
726,817,2587,312
727,1068,2136,372
728,733,2289,449
729,651,2559,272
730,680,2748,302
731,831,2166,291
732,1223,2722,269
733,1148,2334,331
734,1042,2628,320
735,999,2734,233
736,1158,2552,383
737,1142,2118,300
738,1182,2672,576
739,1451,2637,190
740,1051,2311,365
741,1201,2519,396
742,1039,2553,420
743,759,2400,314
744,1191,2206,340
745,917,2405,257
746,893,2419,440
747,1357,2559,223
748,1196,2738,371
749,1176,2609,262
750,800,1824,236
751,630,1908,337
752,1114,2922,162
753,831,2148,313
754,1088,2729,436
755,1112,2420,392
756,1177,2817,400
757,937,2365,276
758,1029,2356,227
759,939,2185,272
760,1190,2448,540
761,821,2473,269
762,1103,2275,254
763,1185,1899,377
764,887,2596,301
765,693,2353,322
766,1102,2081,274
767,1085,2203,538
768,1075,2560,277
769,1238,2242,474
770,1308,1999,269
771,879,2373,355
772,1197,2370,375
773,919,2541,243
774,960,2091,259
775,948,2164,457
776,1216,2394,213
777,900,2479,713
778,839,2285,324
779,981,2802,398
780,1082,2527,454
781,1090,2469,204
782,1188,2036,304
783,1015,2317,327
784,761,2463,350
785,1040,2007,323
786,1365,2461,271
787,652,2266,320
788,1049,2708,203
789,698,2077,223
790,913,2615,338
791,909,2255,214
792,877,2264,368
793,961,2292,350
794,999,2464,359
795,847,2564,390
796,882,3024,524
797,1168,2748,350
798,952,2431,253
799,973,2273,418
800,739,2067,340
801,833,2657,326
802,995,2695,259
803,737,2464,281
804,1157,2636,298
805,1350,2273,226
806,1261,2124,187
807,1045,2780,268
808,986,2446,268
809,750,2115,426
810,1026,2416,248
811,1265,1898,434
812,1156,2533,393
813,1257,2283,291
814,988,2475,277
815,668,2112,168
816,865,2543,381
817,1102,2242,521
818,863,2440,379
819,828,2158,228
820,1228,2505,474
821,1179,2401,228
822,935,2240,365
823,1013,2706,330
824,1164,2311,338
825,1311,2423,328
826,813,2610,308
827,1150,2668,391
828,872,2151,320
829,942,2323,428
830,1007,2362,465
831,1000,2818,382
832,895,2163,251
833,1185,2581,404
834,1053,2681,228
835,1418,2517,496
836,966,2407,308
837,1178,2318,367
838,1113,2446,450
839,881,2257,573
840,742,2364,338
841,968,2716,309
842,1055,2419,257
843,1100,2430,438
844,704,2340,444
845,849,2240,374
846,1360,2656,343
847,1192,2132,226
848,890,2684,451
849,907,2870,598
850,927,2003,249
851,890,2355,413
852,1206,2089,288
853,1280,2856,312
854,923,2387,246
855,1245,2597,320
856,1083,2886,292
857,1206,2667,362
858,951,2504,330
859,1175,2883,298
860,965,2413,357
861,1278,1901,448
862,933,2175,311
863,1081,2324,339
864,1050,2611,409
865,1113,2320,463
866,878,2490,324
867,1055,2274,369
868,1224,2135,258
869,927,2183,282
870,929,2242,434
871,1281,2143,465
872,1280,2197,180
873,960,2253,350
874,790,2194,413
875,1103,2551,415
876,1240,2113,288
877,1072,2500,215
878,783,2532,324
879,1239,2260,293
880,1218,2515,313
881,1193,1802,422
882,783,2333,382
883,1083,2492,479
884,868,2038,333
885,709,2851,224
886,892,2534,182
887,939,2272,244
888,864,2468,265
889,1051,2339,235
890,1103,2633,200
891,1070,2035,544
892,871,2722,415
893,1077,2403,414
894,1045,2339,215
895,981,2057,375
896,934,2630,337
897,636,2079,291
898,1187,2297,297
899,1053,2421,262
900,748,2708,299
901,1091,2139,283
902,1265,2079,214
903,914,2026,360
904,1027,2504,296
905,904,2143,417
906,1296,2414,339
907,995,2522,339
908,846,2285,356
909,950,2324,674
910,1415,2280,493
911,976,2075,530
912,991,2327,515
913,1067,2486,330
914,1349,2582,573
915,871,2685,210
916,931,2215,200
917,1064,3005,291
918,1187,2485,336
919,1052,2580,257
920,1267,2333,471
921,899,2582,604
922,783,2344,383
923,1128,2580,321
924,939,2368,372
925,735,2823,431
926,1401,2443,390
927,1317,2665,345
928,923,2763,521
929,1027,2398,263
930,851,2454,522
931,1067,2776,331
932,1061,2625,422
933,796,2523,395
934,865,2501,283
935,842,2368,205
936,684,2406,337
937,917,2758,280
938,1156,2444,299
939,1244,2280,322
940,634,2672,535
941,878,2303,299
942,1188,2606,261
943,1046,2136,267
944,982,2248,228
945,880,2331,472
946,999,2581,386
947,1253,2510,228
948,913,2637,211
949,1070,2602,182
950,1158,2113,244
951,850,2221,403
952,1206,2041,284
953,685,2614,316
954,1322,2514,316
955,1050,2706,268
956,1074,2374,281
957,888,2773,303
958,1012,2520,344
959,1380,2276,280
960,1046,2518,378
961,1119,2215,681
962,807,2011,289
963,1204,2553,323
964,1095,2122,273
965,1209,2583,457
966,1176,2128,348
967,1043,2350,209
968,1042,2232,270
969,1431,2373,227
970,944,2345,446
971,1171,2363,589
972,878,2560,433
973,1008,2236,500
974,814,2536,311
975,993,2860,242
976,1193,2696,681
977,1117,2528,447
978,856,1966,479
979,1154,2386,300
980,971,2151,359
981,1085,1945,218
982,842,2452,350
983,1224,2153,248
984,677,2399,325
985,1379,2482,373
986,978,2493,536
987,948,2596,528
988,1295,2415,251
989,837,2655,241
990,1006,2555,377
991,1193,2808,419
992,985,2225,413
993,865,2761,196
994,861,2360,212
995,1173,2757,336
996,898,2630,397
997,1151,2585,452
998,1055,2198,414
999,973,2577,275
1000,1418,2720,440
1001,1104,2685,370
1002,918,2254,760
1003,973,2650,235
1004,1112,2419,224
1005,933,2266,272
1006,1240,2271,271
1007,887,2250,395
1008,1252,1970,185
1009,877,2033,262
1010,797,2767,384
1011,1123,2474,231
1012,1088,2625,279
1013,885,2486,233
1014,956,2292,430
1015,1064,2207,346
1016,866,2729,364
1017,1355,2252,378
1018,937,2288,389
1019,594,2183,301
1020,886,2470,246
1021,783,2381,891
1022,902,2648,237
1023,863,2114,404
1024,1053,2358,299
1025,1445,2743,493
1026,1241,2571,288
1027,939,1961,255
1028,959,2495,184
1029,844,2570,276
1030,899,2843,489
1031,1156,2186,274
1032,1102,2626,485
1033,734,2124,536
1034,970,2352,504
1035,895,2366,368
1036,972,2478,223
1037,1026,2566,316
1038,1206,2418,316
1039,774,1928,275
1040,1234,2211,400
1041,957,2326,316
1042,911,2665,605
1043,876,2383,481
1044,866,2074,371
1045,1099,2499,313
1046,1133,2510,393
1047,940,2365,321
1048,1146,2479,359
1049,913,2140,562
1050,1181,2325,320
1051,1091,2453,355
1052,838,2567,569
1053,1282,2482,484
1054,837,2665,345
1055,929,2255,340
1056,1091,2591,434
1057,1089,2446,377
1058,657,2766,360
1059,1060,2250,292
1060,969,2383,386
1061,929,2610,365
1062,1238,2240,329
1063,1102,2279,288
1064,1082,2410,328
1065,743,2782,282
1066,1237,2168,290
1067,1079,2371,328
1068,1013,2156,276
1069,952,2828,388
1070,1094,2033,465
1071,1089,2558,355
1072,1189,2729,436
1073,1122,2134,391
1074,808,2781,538
1075,1007,2571,392
1076,744,1977,374
1077,1233,2521,392
1078,1248,2594,341
1079,813,2342,229
1080,1039,2325,290
1081,867,2438,445
1082,925,2758,491
1083,1059,2829,272
1084,1036,2397,332
1085,1085,2699,236
1086,1376,2461,429
1087,773,2360,435
1088,920,1601,473
1089,1094,2187,266
1090,974,2403,236
1091,917,2587,358
1092,926,2233,276
1093,928,2148,430
1094,646,2543,411
1095,1099,2284,179
1096,1224,2705,461
1097,908,2836,404
1098,1005,2324,367
1099,1283,2529,340
1100,986,2417,235
1101,1143,2360,344
1102,949,2359,287
1103,1117,2778,329
1104,1294,2490,299
1105,537,2741,291
1106,1150,2510,558
1107,1114,2235,324
1108,1256,2830,246
1109,805,2575,370
1110,935,2341,420
1111,888,2565,347
1112,1105,2410,451
1113,821,2021,304
1114,1408,2845,377
1115,1147,2285,402
1116,691,2202,311
1117,1057,2768,363
1118,1171,2583,258
1119,949,2205,233
1120,1057,2318,304
1121,1043,2492,909
1122,1256,2711,265
1123,1046,2293,243
1124,1325,2367,326
1125,1359,1888,213
1126,963,2369,190
1127,1232,2634,433
1128,1075,2162,522
1129,1368,2132,540
1130,986,2306,490
1131,1014,2602,176
1132,864,2396,267
1133,980,2447,526
1134,1229,2069,387
1135,980,2380,293
1136,1041,2379,306
1137,871,2549,350
1138,967,2188,498
1139,1202,2285,587
1140,725,1758,305
1141,1324,2282,429
1142,1273,2504,579
1143,1031,2527,305
1144,1065,2437,408
1145,855,2130,330
1146,841,2583,316
1147,1360,1925,338
1148,817,2384,372
1149,977,2460,297
1150,936,2637,350
1151,954,2319,390
1152,799,2552,379
1153,1124,2447,238
1154,978,2014,514
1155,999,2275,446
1156,1159,2120,328
1157,1255,1952,406
1158,953,2439,375
1159,783,2366,506
1160,601,2801,595
1161,994,2714,528
1162,592,2388,484
1163,904,2575,572
1164,1085,2183,351
1165,705,2543,495
1166,1167,2565,550
1167,1059,2382,274
1168,961,2722,301
1169,770,2651,591
1170,1118,2294,225
1171,991,1966,214
1172,1132,2208,516
1173,1005,1889,437
1174,940,1958,261
1175,869,2630,511
1176,831,2201,377
1177,876,2785,528
1178,1135,2262,349
1179,1140,1902,508
1180,634,2784,409
1181,1403,2607,335
1182,673,2639,323
1183,848,2022,336
1184,830,2361,286
1185,860,2287,353
1186,1048,2498,566
1187,1269,2535,392
1188,1105,2083,313
1189,1390,2444,370
1190,800,3009,443
1191,1210,1946,305
1192,1049,2401,596
1193,1028,2294,302
1194,902,2268,368
1195,1013,2594,339
1196,1271,2384,287
1197,1064,3072,311
1198,961,2470,398
1199,929,2277,415
1200,1262,2628,188
1201,889,2716,297
1202,1021,2201,286
1203,933,2380,344
1204,1023,2394,330
1205,1058,2744,237
1206,990,1970,369
1207,1141,2438,215
1208,1010,1839,206
1209,1003,2526,289
1210,1275,2507,423
1211,1258,2282,252
1212,998,2425,429
1213,1109,2678,214
1214,1067,2266,253
1215,764,2405,264
1216,1171,2424,390
1217,775,2498,230
1218,900,2153,347
1219,1105,2668,431
1220,1046,2452,247
1221,1041,2664,164
1222,1102,2777,644
1223,1040,2628,297
1224,1023,2276,271
1225,573,2479,275
1226,1154,2675,290
1227,1034,2592,576
1228,1072,2258,378
1229,1015,2258,429
1230,1149,2588,493
1231,812,2094,361
1232,1012,2121,317
1233,644,2188,260
1234,1240,2458,341
1235,1088,2572,408
1236,1018,2742,342
1237,1078,2573,295
1238,1182,2307,370
1239,656,2471,307
1240,926,2771,403
1241,1143,2483,460
1242,881,2373,402
1243,988,2435,236
1244,583,2356,366
1245,966,2417,343
1246,648,2254,203
1247,1132,2032,430
1248,974,2263,280
1249,1055,2531,348
1250,1152,2239,456
1251,1219,1937,414
1252,903,1831,480
1253,1101,2494,363
1254,1099,2826,565
1255,861,2102,323
1256,904,2485,417
1257,936,2244,258
1258,1009,2465,386
1259,794,2851,261
1260,1154,2809,390
1261,855,2483,385
1262,1242,2587,381
1263,1335,2184,559
1264,1068,2305,338
1265,1040,2543,334
1266,1052,2261,298
1267,1267,2429,408
1268,789,2215,430
1269,641,2023,441
1270,1145,2686,420
1271,782,2592,305
1272,867,2249,320
1273,827,2640,213
1274,765,2359,645
1275,739,2493,280
1276,1190,2334,326
1277,1034,2406,422
1278,1002,2403,408
1279,1017,2561,876
1280,1093,2569,408
1281,1011,2650,451
1282,952,2203,278
1283,1244,2106,330
1284,870,2640,363
1285,1090,2124,254
1286,714,2044,257
1287,664,2597,286
1288,1302,2688,244
1289,778,2283,398
1290,1085,2114,233
1291,763,2465,561
1292,782,2695,429
1293,999,2262,460
1294,1136,2370,458
1295,786,2366,540
1296,1064,2003,307
1297,989,2463,379
1298,1370,2138,312
1299,1110,2284,328
1300,679,2107,524
1301,819,2381,244
1302,1413,2745,347
1303,1016,2844,338
1304,1298,2281,348
1305,827,2453,258
1306,1309,2287,194
1307,900,2551,599
1308,686,2471,468
1309,1085,2183,387
1310,1193,2218,276
1311,1028,2387,339
1312,1070,2464,281
1313,1076,2480,603
1314,798,2712,268
1315,991,2524,340
1316,722,2393,659
1317,1082,2330,435
1318,1072,2482,494
1319,1236,2569,283
1320,804,2542,406
1321,815,2244,400
1322,1113,2288,233
1323,1409,2059,277
1324,702,2158,480
1325,977,2432,463
1326,944,2232,426
1327,1170,2143,308
1328,1135,2219,276
1329,875,2280,387
1330,1031,2098,343
1331,810,2272,404
1332,969,2512,330
1333,1147,2386,373
1334,1009,1925,355
1335,921,2172,412
1336,1143,2659,226
1337,1060,2643,532
1338,801,2540,440
1339,890,2341,196
1340,916,2316,318
1341,1356,2425,423
1342,1080,2096,505
1343,661,2849,526
1344,1099,2569,428
1345,1039,2612,488
1346,1069,2063,555
1347,1122,2328,523
1348,855,2547,504
1349,1290,2252,712
1350,799,2684,373
1351,1172,2620,394
1352,1003,2585,260
1353,943,2515,418
1354,910,2454,338
1355,781,2395,386
1356,1265,2640,254
1357,968,2863,403
1358,1249,2501,412
1359,999,2420,449
1360,1170,2495,461
1361,972,2396,261
1362,1104,2423,320
1363,1279,2193,523
1364,1041,2475,270
1365,1116,2357,244
1366,1014,2440,420
1367,1118,2289,488
1368,844,2531,475
1369,1027,2575,343
1370,1176,2460,299
1371,1228,2524,247
1372,893,2844,271
1373,849,2464,503
1374,795,2488,327
1375,1096,2508,419
1376,731,2461,309
1377,1236,2379,473
1378,1482,2717,187
1379,953,2132,280
1380,597,2263,408
1381,892,1959,239
1382,1127,2561,365
1383,1430,2405,279
1384,853,1983,328
1385,988,2086,190
1386,1163,2622,304
1387,1196,1728,307
1388,809,2862,306
1389,1231,2338,386
1390,1159,2313,263
1391,1120,2446,376
1392,869,2116,311
1393,649,2230,209
1394,1132,2212,358
1395,978,2657,475
1396,1085,2646,413
1397,745,2319,384
1398,1051,2421,357
1399,1022,2168,400
1400,1052,2213,398
1401,1103,2343,658
1402,1116,2410,498
1403,933,2423,283
1404,1072,2295,307
1405,852,2467,346
1406,1342,2857,370
1407,816,2141,486
1408,936,2561,285
1409,991,2109,232
1410,835,2560,369
1411,863,2356,573
1412,883,2210,358
1413,1160,2158,548
1414,791,2569,342
1415,890,2171,346
1416,605,2545,470
1417,1224,2869,290
1418,1117,2558,361
1419,766,2470,532
1420,995,2324,213
1421,921,2634,386
1422,659,2752,402
1423,876,2220,230
1424,887,2457,630
1425,986,1917,290
1426,1029,2553,456
1427,606,1849,506
1428,1061,2429,592
1429,1055,2377,393
1430,1222,2068,428
1431,1207,2274,246
1432,965,2004,203
1433,1062,2665,257
1434,1046,2354,223
1435,987,2470,194
1436,1178,2617,451
1437,894,2255,373
1438,1121,2262,346
1439,716,2076,289
1440,825,2756,475
1441,1228,2822,581
1442,910,2077,227
1443,1454,2855,257
1444,1271,2177,404
1445,874,2180,366
1446,886,2208,301
1447,877,2204,282
1448,963,2896,560
1449,807,2483,256
1450,1219,2556,367
1451,772,2730,314
1452,1035,2513,185
1453,1068,2161,325
1454,1207,2599,447
1455,1104,2868,545
1456,1045,2301,289
1457,922,2896,188
1458,1008,2740,350
1459,1146,2207,381
1460,924,2258,381
1461,1163,2935,204
1462,1237,2275,181
1463,1229,2257,420
1464,800,2389,490
1465,1196,2295,317
1466,926,2680,345
1467,1120,2630,394
1468,923,2205,347
1469,1064,2028,263
1470,1085,2445,256
1471,1246,2135,191
1472,620,2532,224
1473,1084,2626,273
1474,1078,2217,254
1475,1072,2463,259
1476,1170,2416,221
1477,1162,2023,233
1478,829,2536,231
1479,1167,2349,290
1480,993,2342,428
1481,1070,2608,507
1482,1280,2457,293
1483,811,1716,298
1484,989,2138,219
1485,1113,2210,282
1486,893,2274,237
1487,848,2275,384
1488,1192,2554,280
1489,987,2375,706
1490,1166,2505,488
1491,1086,2720,260
1492,1242,2603,328
1493,749,2266,322
1494,813,2601,460
1495,1144,2013,343
1496,1254,2497,288
1497,1394,2831,489
1498,1450,1958,337
1499,702,2333,433
1500,1037,2327,324
1501,737,2900,184
1502,1059,2319,302
1503,1264,2380,360
1504,1025,2150,208
1505,1042,2441,246
1506,654,2256,338
1507,1160,2695,414
1508,1072,2301,272
1509,1299,2375,426
1510,753,2605,214
1511,991,2457,352
1512,1089,2339,285
1513,1137,2584,563
1514,634,2421,531
1515,1166,2278,291
1516,746,2568,274
1517,1204,2161,285
1518,1104,2408,168
1519,966,2276,239
1520,948,2065,387
1521,921,2342,212
1522,1112,3214,459
1523,949,2521,178
1524,901,2936,659
1525,767,2369,294
1526,1378,2202,394
1527,854,2582,245
1528,794,2391,371
1529,847,2194,263
1530,1142,2532,347
1531,809,2765,325
1532,717,2235,476
1533,1229,2620,784
1534,1062,2625,345
1535,1025,2363,416
1536,1054,2440,327
1537,830,2119,400
1538,1105,2364,375
1539,1122,2347,290
1540,766,2405,391
1541,1053,1818,227
1542,954,2207,252
1543,1291,2141,296
1544,1164,2439,358
1545,958,2104,337
1546,1030,2598,440
1547,897,2129,393
1548,1016,1970,337
1549,1018,2609,258
1550,1107,2878,394
1551,910,2181,413
1552,931,2111,361
1553,1300,2393,214
1554,1392,2214,483
1555,957,2291,316
1556,1405,2730,203
1557,1178,2344,356
1558,806,1951,370
1559,902,2501,478
1560,1130,2751,338
1561,1104,2539,238
1562,868,2122,400
1563,957,2233,502
1564,1187,2894,233
1565,1043,2402,300
1566,795,2717,191
1567,888,2188,269
1568,999,2344,762
1569,978,2406,300
1570,1203,2399,353
1571,930,2326,495
1572,1060,2599,392
1573,1214,2324,253
1574,1009,2535,277
1575,707,2311,354
1576,702,1983,471
1577,998,1992,388
1578,1379,2628,423
1579,1168,2175,431
1580,1134,2039,401
1581,1151,2052,258
1582,810,2404,387
1583,1167,2407,244
1584,948,2461,657
1585,1001,2500,326
1586,686,2515,282
1587,1202,2234,223
1588,919,2186,438
1589,1143,2490,676
1590,918,2526,345
1591,1243,2416,267
1592,1046,2633,414
1593,702,2068,598
1594,934,2484,444
1595,1295,2123,209
1596,688,1908,360
1597,789,2385,307
1598,1266,2589,398
1599,895,1915,243
1600,910,2071,540
1601,648,2376,487
1602,718,2766,435
1603,978,1908,308
1604,728,2310,180
1605,821,2468,293
1606,1146,2735,359
1607,1132,2323,615
1608,851,1405,224
1609,1093,2329,329
1610,1073,2208,315
1611,1327,2464,401
1612,847,2819,517
1613,1419,2888,413
1614,828,2106,232
1615,1102,2261,309
1616,914,2467,380
1617,979,2318,455
1618,1095,2196,507
1619,877,2132,201
1620,1363,2232,335
1621,1128,2136,528
1622,896,2555,267
1623,847,2136,355
1624,989,2352,282
1625,949,2340,429
1626,935,2434,543
1627,1086,2281,292
1628,796,2853,449
1629,1107,2307,394
1630,736,2244,288
1631,969,2171,351
1632,1466,2328,346
1633,1021,2575,433
1634,1015,2336,231
1635,1298,2419,369
1636,850,2121,365
1637,1031,2878,406
1638,765,2217,588
1639,1268,2396,365
1640,1025,2299,303
1641,1031,1953,530
1642,959,2596,240
1643,1015,2566,311
1644,1224,2727,351
1645,774,2204,424
1646,938,1966,386
1647,1036,2179,319
1648,898,1984,266
1649,1046,1688,304
1650,1106,2297,299
1651,921,2246,301
1652,805,2888,258
1653,908,2617,330
1654,866,1779,517
1655,1154,2346,264
1656,879,2303,240
1657,1167,2118,223
1658,968,2278,400
1659,846,2251,350
1660,675,2763,318
1661,1093,2264,320
1662,1155,2485,252
1663,814,2853,449
1664,957,1753,361
1665,921,2618,349
1666,1261,2338,313
1667,961,2637,335
1668,1336,2340,483
1669,1174,2832,278
1670,1005,2352,427
1671,1153,2965,519
1672,1028,2363,653
1673,778,2534,255
1674,1179,2486,717
1675,1334,2570,315
1676,927,1822,398
1677,661,2208,404
1678,777,2152,324
1679,939,2307,299
1680,867,2546,351
1681,910,2462,392
1682,1062,2266,271
1683,1122,2402,441
1684,1059,2364,382
1685,1036,2411,551
1686,1269,2424,512
1687,1222,1753,337
1688,1263,2071,309
1689,1184,2452,239
1690,959,2310,334
1691,626,2680,370
1692,1030,2451,346
1693,1121,2295,211
1694,829,2635,161
1695,814,2027,336
1696,1108,2484,357
1697,1214,1806,402
1698,891,2647,475
1699,1105,2195,221
1700,1165,2530,436
1701,686,1986,387
1702,836,2282,404
1703,1133,2876,341
1704,1048,2648,536
1705,1114,2400,251
1706,1009,2645,584
1707,851,2363,615
1708,1246,2212,346
1709,632,2193,292
1710,799,2773,361
1711,666,2481,318
1712,1097,2094,601
1713,969,2455,420
1714,887,2254,249
1715,885,2469,363
1716,1053,2309,353
1717,853,2404,172
1718,860,2440,365
1719,1021,2283,270
1720,1368,2852,197
1721,1054,2513,343
1722,822,2554,294
1723,912,2336,342
1724,1155,2425,355
1725,892,2815,618
1726,1174,2149,366
1727,1323,2579,326
1728,1089,2082,460
1729,852,2377,268
1730,1183,2099,550
1731,888,2153,423
1732,1190,2403,332
1733,968,2472,317
1734,968,2899,477
1735,1156,2467,205
1736,718,2720,355
1737,914,2311,267
1738,658,2507,228
1739,1259,2238,379
1740,1154,2127,221
1741,798,2160,421
1742,902,2483,336
1743,1081,2059,288
1744,908,2597,315
1745,766,2461,473
1746,1289,2762,261
1747,1027,2041,527
1748,734,2520,266
1749,668,2531,437
1750,800,2586,282
1751,946,2250,372
1752,691,2734,335
1753,1090,2363,290
1754,1201,2828,521
1755,1242,2449,396
1756,817,2651,195
1757,892,2477,411
1758,904,2494,560
1759,840,2668,235
1760,1096,2327,845
1761,857,2465,476
1762,1473,2272,362
1763,1045,2557,327
1764,1035,2467,278
1765,915,2295,382
1766,958,2573,388
1767,963,2296,503
1768,1107,2841,441
1769,895,2118,360
1770,1051,2289,358
1771,971,2620,354
1772,978,2301,376
1773,1355,2527,308
1774,1016,2121,507
1775,1334,2759,376
1776,1178,2256,350
1777,624,2016,443
1778,1281,2070,437
1779,904,2289,288
1780,824,2217,261
1781,1121,2470,457
1782,1116,2300,319
1783,976,2367,341
1784,737,2564,333
1785,866,2379,264
1786,830,1958,214
1787,1417,2663,350
1788,1151,3074,333
1789,944,2803,332
1790,1096,2681,479
1791,659,2552,397
1792,1083,2483,385
1793,1080,2379,182
1794,748,2380,360
1795,801,2157,373
1796,1004,2749,300
1797,1270,2561,323
1798,1211,2332,380
1799,1263,2078,311
1800,1103,2317,320
1801,962,2446,398
1802,862,2474,310
1803,883,2103,377
1804,884,2720,314
1805,824,2433,461
1806,1105,2788,394
1807,874,2978,404
1808,1282,1945,332
1809,1246,2220,378
1810,784,2490,328
1811,968,2126,762
1812,740,2545,602
1813,1167,1849,452
1814,890,2496,277
1815,806,1502,220
1816,1088,2507,262
1817,1139,2298,332
1818,772,2349,308
1819,848,2305,302
1820,882,2348,225
1821,936,2222,369
1822,1014,2397,307
1823,1255,2168,489
1824,793,2874,397
1825,983,2447,431
1826,777,2528,294
1827,794,2693,398
1828,904,2759,394
1829,1105,2392,346
1830,1200,2430,394
1831,1154,2196,285
1832,1055,2509,574
1833,1067,2423,520
1834,1024,2182,426
1835,1439,2372,287
1836,1117,2483,383
1837,931,2000,221
1838,1064,2158,320
1839,802,2004,437
1840,1113,2064,278
1841,895,2550,291
1842,1266,2069,222
1843,1209,2500,584
1844,744,2781,462
1845,946,2661,457
1846,1175,2073,522
1847,1068,2446,422
1848,631,2541,295
1849,1220,2051,386
1850,1024,2765,354
1851,1270,2532,448
1852,1437,2344,436
1853,1016,2647,481
1854,856,2007,468
1855,952,2388,369
1856,1210,2161,357
1857,946,2460,520
1858,992,2337,305
1859,1293,2707,509
1860,964,2497,640
1861,818,1858,540
1862,1113,2375,359
1863,897,2312,346
1864,1172,2536,353
1865,810,2493,408
1866,1290,2011,383
1867,977,2314,269
1868,969,2691,459
1869,1058,2093,340
1870,830,2492,409
1871,1079,2754,308
1872,596,2681,331
1873,656,2979,234
1874,795,2169,351
1875,1003,2723,347
1876,798,2447,462
1877,1107,2694,277
1878,936,2166,251
1879,1010,2258,315
1880,1418,2161,258
1881,764,2853,258
1882,902,2463,422
1883,852,2566,436
1884,833,2871,361
1885,1287,2389,425
1886,955,2664,525
1887,1186,2341,465
1888,1170,2462,313
1889,1015,2823,440
1890,804,2352,301
1891,940,2178,466
1892,827,2477,255
1893,1203,1910,369
1894,1118,2224,376
1895,1025,1727,413
1896,1085,2344,466
1897,729,1960,314
1898,1039,3002,376
1899,1192,2588,450
1900,1118,2610,455
1901,1077,2531,497
1902,747,2426,377
1903,1056,2707,293
1904,978,2309,350
1905,992,2477,313
1906,823,2331,324
1907,782,2415,349
1908,1005,2785,198
1909,1032,2441,341
1910,1030,2470,446
1911,978,2860,318
1912,1008,2239,501
1913,793,2564,407
1914,971,2237,425
1915,1125,2934,302
1916,813,2474,379
1917,989,2231,211
1918,1030,1953,242
1919,844,2361,261
1920,969,2338,203
1921,964,2785,348
1922,932,2374,276
1923,1323,2806,292
1924,1064,2346,308
1925,985,2306,201
1926,1073,2390,611
1927,865,2288,625
1928,818,2215,467
1929,1133,1785,356
1930,828,2329,323
1931,1212,2368,414
1932,876,2374,267
1933,1112,2098,258
1934,854,2848,214
1935,1112,1941,474
1936,1064,2667,391
1937,950,2394,467
1938,895,2464,418
1939,1159,2335,341
1940,1081,2476,317
1941,992,2819,388
1942,935,2308,442
1943,1062,2235,393
1944,914,2529,427
1945,1101,2315,182
1946,1159,2398,361
1947,1030,2639,486
1948,856,2222,421
1949,738,2503,325
1950,1010,2019,209
1951,1038,2916,232
1952,767,2926,430
1953,996,1992,432
1954,1227,2475,358
1955,1013,2064,481
1956,1167,2399,213
1957,1134,2147,192
1958,998,2689,408
1959,1150,2326,402
1960,1128,1872,289
1961,853,2379,202
1962,951,1671,411
1963,660,2373,292
1964,723,2152,344
1965,1282,1918,268
1966,821,2148,483
1967,783,2632,401
1968,1265,2745,258
1969,1186,2575,310
1970,1345,2179,456
1971,1008,2163,282
1972,1187,2470,320
1973,1258,2473,284
1974,922,2522,314
1975,942,2250,550
1976,1013,2387,313
1977,717,2339,462
1978,1233,2448,449
1979,1037,2486,212
1980,841,2058,399
1981,789,2275,218
1982,925,2587,384
1983,1192,2752,293
1984,927,2481,621
1985,825,2314,577
1986,1046,2313,320
1987,878,2573,206
1988,831,2742,293
1989,641,2387,497
1990,1093,2523,701
1991,1099,2577,282
1992,1120,2410,598
1993,1061,2419,375
1994,847,2818,328
1995,943,2131,242
1996,842,2555,409
1997,1192,2327,288
1998,1452,2197,462
1999,873,2849,441
2000,676,2484,551
2001,964,2813,296
2002,1267,2115,456
2003,1034,2734,618
2004,1138,2599,401
2005,997,2627,446
2006,1112,2391,443
2007,895,2316,429
2008,862,2469,334
2009,892,2361,310
2010,923,2634,262
2011,847,2393,207
2012,990,2327,289
2013,1027,2013,468
2014,997,2637,216
2015,1339,2638,226
2016,1004,2889,401
2017,905,2220,417
2018,1087,2258,425
2019,754,2487,234
2020,929,2257,440
2021,994,2424,409
2022,1020,2767,215
2023,819,2703,404
2024,607,2178,542
2025,824,2791,258
2026,953,2011,333
2027,1214,2327,185
2028,805,2053,465
2029,952,2607,281
2030,1255,2523,259
2031,1033,2291,275
2032,916,2547,304
2033,1324,2560,448
2034,967,2740,315
2035,890,2604,257
2036,1246,2676,303
2037,1292,1816,411
2038,836,2471,209
2039,768,2797,243
2040,1089,2227,331
2041,1338,2371,241
2042,752,2392,386
2043,982,2874,266
2044,941,1879,217
2045,1142,2276,163
2046,708,2405,270
2047,1024,2292,263
2048,1077,2194,159
2049,938,2025,325
2050,939,2724,312
2051,1105,2012,410
2052,1082,2214,443
2053,904,2686,400
2054,866,2441,426
2055,866,2410,208
2056,1070,2711,405
2057,919,2273,356
2058,977,2382,250
2059,1049,2139,279
2060,1067,2094,465
2061,1096,2055,468
2062,986,2444,225
2063,817,1958,319
2064,747,2383,367
2065,1205,2643,227
2066,1141,2292,563
2067,990,2149,352
2068,762,2262,299
2069,1414,2476,427
2070,1425,2855,376
2071,780,2583,126
2072,753,2173,357
2073,806,1972,445
2074,902,2154,332
2075,1028,1985,471
2076,1056,2732,607
2077,1132,2475,523
2078,575,2393,335
2079,827,2508,265
2080,939,2417,289
2081,1326,2800,248
2082,1178,2455,294
2083,1162,2466,424
2084,1090,3007,416
2085,985,2224,468
2086,1109,2790,410
2087,1033,2419,318
2088,926,2278,351
2089,879,2715,298
2090,867,2358,350
2091,787,2266,353
2092,1129,2293,338
2093,1027,2231,366
2094,1115,2497,336
2095,1295,2341,312
2096,1223,2509,275
2097,1269,2115,264
2098,981,2091,266
2099,1186,2301,707
2100,889,2814,429
2101,1065,2042,396
2102,1085,2039,425
2103,979,2531,327
2104,1104,1940,300
2105,1136,2353,328
2106,1132,1981,281
2107,1453,2316,392
2108,1165,2126,532
2109,1014,2265,336
2110,1215,2722,339
2111,927,2249,371
2112,863,2684,382
2113,771,2152,429
2114,1078,2417,388
2115,789,2286,297
2116,906,2615,276
2117,1269,2828,306
2118,767,2834,421
2119,870,2504,226
2120,1094,2401,277
2121,1252,2399,337
2122,877,2873,468
2123,1298,2111,302
2124,1144,1998,342
2125,826,2446,328
2126,804,2211,577
2127,778,2262,482
2128,606,2406,343
2129,1365,2279,560
2130,978,2717,412
2131,800,2099,289
2132,1018,2232,497
2133,977,2711,403
2134,1060,2174,440
2135,673,2569,582
2136,735,1993,139
2137,1433,2328,438
2138,1123,2504,308
2139,1132,2020,343
2140,833,2398,566
2141,859,2447,280
2142,878,2591,410
2143,1313,2693,206
2144,805,2490,205
2145,1006,2480,313
2146,1292,2556,352
2147,920,2544,335
2148,1274,2468,438
2149,506,2327,249
2150,1078,2555,545
2151,1198,2125,321
2152,945,2612,361
2153,745,2484,402
2154,1148,2233,271
2155,838,2234,436
2156,759,2519,352
2157,1233,2831,249
2158,1086,2685,342
2159,1183,2674,256
2160,1044,2614,468
2161,1135,2762,245
2162,899,2570,274
2163,1103,2236,273
2164,1170,2345,324
2165,1184,2271,337
2166,1001,2718,568
2167,817,2325,203
2168,695,1873,283
2169,1075,2351,403
2170,961,2406,252
2171,1129,2248,607
2172,906,2720,338
2173,1179,2842,446
2174,1165,2593,331
2175,1067,1913,246
2176,1035,2104,255
2177,1069,2436,389
2178,880,2521,435
2179,1267,2579,418
2180,1140,2386,293
2181,905,2484,354
2182,878,2458,258
2183,765,2494,285
2184,584,2347,348
2185,1278,2380,425
2186,1261,2193,251
2187,1024,2411,323
2188,906,2264,226
2189,1047,2338,341
2190,1177,2406,492
2191,1300,2401,418
2192,1272,2448,266
2193,831,1944,403
2194,954,2331,160
2195,1023,2008,711
2196,1012,2765,410
2197,1137,2302,180
2198,1083,2357,292
2199,782,2351,500
2200,1153,2007,263
2201,1161,2261,335
2202,998,2196,579
2203,950,2545,300
2204,1031,2815,440
2205,931,2153,349
2206,1118,2188,480
2207,944,2706,216
2208,825,2677,287
2209,959,2470,386
2210,1267,2646,334
2211,858,2402,285
2212,1041,2529,564
2213,1177,2424,348
2214,817,2053,424
2215,807,2855,293
2216,1229,2151,220
2217,1095,1958,450
2218,914,2672,513
2219,1263,2548,511
2220,940,2346,346
2221,977,2687,370
2222,1269,2834,452
2223,1236,2258,309
2224,1031,2149,589
2225,1257,2392,457
2226,1070,2654,326
2227,1018,2508,395
2228,713,2607,326
2229,696,2497,365
2230,802,2588,201
2231,686,2413,451
2232,1139,2573,361
2233,1138,2321,334
2234,1193,2367,351
2235,848,2392,419
2236,1228,2411,300
2237,1230,2301,317
2238,968,2290,487
2239,898,2172,370
2240,1166,2922,433
2241,816,2191,276
2242,692,2328,425
2243,1184,2605,516
2244,1062,2709,536
2245,1081,2312,276
2246,1101,2007,382
2247,1047,2061,490
2248,1214,2326,747
2249,1059,2239,224
2250,1151,2412,338
2251,987,2346,781
2252,933,2690,471
2253,981,2459,136
2254,1045,2434,398
2255,1035,2435,309
2256,1014,2192,244
2257,952,2407,289
2258,1020,2426,237
2259,936,2598,274
2260,1403,1854,396
2261,1156,2737,217
2262,806,2514,310
2263,1046,2647,473
2264,985,2453,360
2265,1178,2602,261
2266,895,2625,329
2267,972,2378,331
2268,1108,2747,496
2269,1237,2725,373
2270,1001,2289,414
2271,786,2686,554
2272,1125,2016,600
2273,1301,2678,292
2274,805,2198,409
2275,952,2770,416
2276,926,2461,407
2277,971,2266,318
2278,815,1857,439
2279,1307,1948,482
2280,925,2467,323
2281,846,2248,403
2282,929,2248,392
2283,1144,2231,269
2284,829,2180,294
2285,1139,2167,596
2286,1168,2478,279
2287,958,2490,498
2288,975,2679,257
2289,1062,2973,305
2290,815,2087,558
2291,1038,2579,387
2292,770,2257,303
2293,1186,2396,385
2294,720,2643,387
2295,1092,2518,495
2296,986,2089,297
2297,981,1839,376
2298,977,2099,315
2299,1120,2143,214
2300,1145,2326,410
2301,1011,2261,623
2302,1002,2265,273
2303,1005,2825,329
2304,1339,2828,287
2305,1125,2286,350
2306,1167,2771,384
2307,987,2636,244
2308,1443,2096,381
2309,860,1901,388
2310,908,1978,647
2311,1250,2234,587
2312,836,2333,421
2313,1121,2327,267
2314,615,2550,505
2315,840,2366,608
2316,917,2359,358
2317,978,2107,373
2318,1021,2049,252
2319,916,2731,403
2320,954,2566,461
2321,1017,2381,223
2322,1215,2468,522
2323,936,2208,251
2324,1162,2333,375
2325,941,2353,399
2326,1088,2233,301
2327,1035,2621,210
2328,935,2261,179
2329,868,2282,432
2330,1125,2130,472
2331,969,2367,394
2332,980,2709,195
2333,840,2200,384
2334,1263,2619,261
2335,947,2562,415
2336,933,2692,267
2337,827,2285,463
2338,742,2640,488
2339,734,2226,355
2340,933,2536,331
2341,646,2005,238
2342,1079,2405,291
2343,1206,1904,279
2344,1056,2623,275
2345,978,2212,307
2346,701,2054,352
2347,1003,2279,269
2348,1098,2510,497
2349,985,2322,247
2350,1201,2465,314
2351,721,2428,513
2352,825,2442,439
2353,789,1978,293
2354,1409,2183,294
2355,1244,2285,330
2356,928,2519,406
2357,943,2354,451
2358,1195,2247,234
2359,1258,2066,307
2360,928,2579,423
2361,1114,2087,531
2362,851,2455,512
2363,1067,2902,365
2364,1053,2823,354
2365,924,2451,531
2366,833,2378,605
2367,851,2917,666
2368,915,2462,429
2369,1206,1867,224
2370,851,2107,648
2371,972,2372,291
2372,1184,2225,392
2373,982,2556,490
2374,667,2888,469
2375,829,2022,353
2376,1260,2612,342
2377,1007,2072,257
2378,879,2576,233
2379,674,2321,282
2380,1175,2639,405
2381,1133,2670,389
2382,858,2904,246
2383,956,2381,224
2384,1113,2306,420
2385,949,2139,292
2386,1304,2210,505
2387,1001,2415,514
2388,1169,2366,391
2389,958,2409,534
2390,1043,2796,430
2391,1178,2022,277
2392,1178,2400,479
2393,961,2236,358
2394,1260,2552,336
2395,1063,2727,410
2396,905,2284,362
2397,950,2492,229
2398,1152,2713,360
2399,1057,2397,270
2400,566,2459,302
2401,968,2521,255
2402,970,2057,381
2403,1114,2446,288
2404,848,2322,371
2405,1294,2303,287
2406,979,2148,389
2407,920,2147,231
2408,705,2681,180
2409,1220,2234,204
2410,1001,2671,346
2411,696,2728,365
2412,1254,2329,352
2413,1078,2359,436
2414,972,2489,238
2415,1348,1992,138
2416,843,2699,356
2417,1209,2276,304
2418,816,2385,450
2419,1150,2309,394
2420,1312,2755,133
2421,933,2282,432
2422,1171,2618,231
2423,1049,2156,485
2424,834,2332,319
2425,875,2452,297
2426,1008,2593,287
2427,1260,2468,342
2428,1160,2652,501
2429,1279,2731,186
2430,854,2280,286
2431,997,2293,209
2432,472,2381,333
2433,1030,2821,496
2434,1027,2410,305
2435,831,2298,485
2436,783,2059,410
2437,739,2690,331
2438,759,2985,380
2439,925,2454,228
2440,962,2388,404
2441,1024,2073,625
2442,829,2240,647
2443,788,2529,320
2444,1036,2103,441
2445,1086,2399,192
2446,1047,2469,343
2447,950,2378,250
2448,908,2136,325
2449,978,2393,443
2450,880,2696,342
2451,1011,2460,223
2452,1043,1914,342
2453,883,2310,522
2454,848,2275,371
2455,803,2855,402
2456,872,2430,281
2457,843,2836,338
2458,1107,2483,395
2459,858,2566,261
2460,872,2480,310
2461,924,2507,372
2462,1020,2132,377
2463,722,2397,330
2464,1087,2667,338
2465,810,2931,599
2466,1587,2699,445
2467,939,2228,391
2468,742,1909,271
2469,844,2439,379
2470,982,2313,319
2471,894,2563,242
2472,1155,2104,371
2473,1008,2112,463
2474,908,2019,344
2475,1236,2713,336
2476,1049,2544,214
2477,976,2098,308
2478,948,2565,355
2479,984,2468,278
2480,759,2724,500
2481,764,2405,356
2482,1193,2131,384
2483,1131,2741,355
2484,1447,2374,301
2485,773,2394,602
2486,1104,2167,333
2487,1311,2015,295
2488,1105,2412,263
2489,1088,2350,291
2490,1480,2647,210
2491,1031,2264,194
2492,1240,2480,371
2493,979,2658,406
2494,684,2145,243
2495,867,2819,164
2496,1247,2182,278
2497,1330,2323,590
2498,667,2890,502
2499,969,2507,516
2500,954,2158,345
2501,1187,2533,251
2502,853,2461,606
2503,1014,2423,366
2504,1122,2031,542
2505,1353,2616,299
2506,949,2732,280
2507,973,2108,485
2508,886,2435,260
2509,762,2302,362
2510,1131,2217,314
2511,791,2435,313
2512,877,2684,575
2513,1193,2719,257
2514,920,2266,703
2515,1006,2040,626
2516,1029,2279,337
2517,1196,2359,376
2518,869,2572,364
2519,1243,2513,365
2520,1145,2259,314
2521,615,2607,277
2522,1218,2143,391
2523,854,2535,332
2524,865,2490,339
2525,679,2367,284
2526,1192,2522,555
2527,1101,2200,393
2528,1028,2207,214
2529,1226,2514,315
2530,1341,2462,292
2531,721,2383,589
2532,769,2528,341
2533,1206,2568,304
2534,960,2186,386
2535,1153,2471,298
2536,991,2308,367
2537,1064,1883,379
2538,1382,2482,273
2539,1074,2663,354
2540,1173,2378,502
2541,1133,2523,469
2542,1226,2058,534
2543,845,2664,288
2544,934,2498,262
2545,790,2344,267
2546,1027,2263,206
2547,1308,2411,380
2548,975,1937,273
2549,1164,2727,371
2550,715,1928,438
2551,1185,1895,500
2552,842,2627,655
2553,1073,2135,315
2554,990,2480,358
2555,1293,2780,500
2556,829,2479,274
2557,938,1737,1022
2558,1241,2048,348
2559,1086,2148,335
2560,809,2866,178
2561,945,2372,316
2562,1074,2538,483
2563,901,2184,239
2564,686,1813,479
2565,666,2186,241
2566,1129,2963,728
2567,959,2378,276
2568,881,2248,183
2569,983,2539,375
2570,1169,2159,239
2571,1107,2195,333
2572,1046,2187,559
2573,1029,2721,698
2574,1225,2352,268
2575,728,2466,269
2576,1156,2865,268
2577,933,1950,321
2578,818,2134,384
2579,1132,2294,403
2580,1325,2535,469
2581,787,2338,450
2582,1119,2105,308
2583,1181,2469,339
2584,1319,2295,323
2585,736,2215,316
2586,883,2823,269
2587,820,2954,290
2588,1122,2074,348
2589,1014,2411,480
2590,896,2376,250
2591,916,2286,592
2592,751,1998,209
2593,1043,2498,320
2594,1274,2247,282
2595,949,2607,397
2596,1339,2350,377
2597,1189,2619,268
2598,886,2531,501
2599,842,2468,361
2600,772,2524,269
2601,1168,2425,662
2602,1023,2254,312
2603,1112,2401,320
2604,1328,2373,192
2605,1328,2185,255
2606,930,2311,304
2607,970,2310,474
2608,765,2378,315
2609,1257,2411,436
2610,777,2511,470
2611,887,2291,385
2612,1259,2337,430
2613,646,2152,393
2614,1245,2404,225
2615,816,2671,258
2616,1031,2358,317
2617,1015,2254,317
2618,1543,2491,456
2619,816,2309,455
2620,1145,2350,361
2621,935,2555,283
2622,1195,1952,345
2623,870,2540,434
2624,837,2525,352
2625,891,2439,369
2626,797,2092,258
2627,842,2277,336
2628,1246,2511,608
2629,1015,2055,687
2630,943,2405,327
2631,938,2442,243
2632,1254,2614,439
2633,1032,2120,242
2634,864,2506,235
2635,1184,2830,394
2636,1192,2304,289
2637,920,2632,388
2638,832,2438,485
2639,1214,2193,294
2640,1094,2540,317
2641,1177,2518,603
2642,855,2696,238
2643,1024,2646,280
2644,907,2454,381
2645,738,2608,418
2646,1197,2108,187
2647,1052,2251,464
2648,811,2153,199
2649,1337,2560,373
2650,1026,1981,339
2651,1050,2399,502
2652,852,1804,692
2653,1124,2659,364
2654,1017,2101,467
2655,947,2425,261
2656,1000,2269,462
2657,864,2593,385
2658,985,2046,258
2659,810,1931,720
2660,1008,2563,472
2661,664,2271,349
2662,817,2237,373
2663,783,2565,382
2664,1057,2188,378
2665,1019,2534,284
2666,1246,2508,461
2667,845,2318,265
2668,1224,2180,387
2669,1099,2049,317
2670,1101,2309,341
2671,956,2621,442
2672,999,2212,313
2673,1130,2520,309
2674,1484,3053,281
2675,1277,2023,321
2676,611,1949,435
2677,963,2868,378
2678,1193,2323,369
2679,1097,2035,294
2680,1183,2788,407
2681,844,2014,320
2682,849,2800,609
2683,893,2390,570
2684,834,2131,256
2685,722,2470,554
2686,969,2702,216
2687,1116,2500,148
2688,846,2554,334
2689,1053,2126,336
2690,1087,2632,358
2691,1134,2495,513
2692,1195,2180,276
2693,1025,2544,432
2694,701,2341,350
2695,984,2417,354
2696,1105,2355,530
2697,1080,2297,388
2698,972,2757,279
2699,835,2757,326
2700,941,2299,852
2701,784,2705,398
2702,1121,2253,356
2703,848,1981,292
2704,1126,2490,257
2705,1239,2408,562
2706,983,2440,287
2707,854,2900,356
2708,864,2421,268
2709,680,2019,236
2710,1371,2463,354
2711,1066,2215,344
2712,953,2314,402
2713,1079,2435,278
2714,833,2576,306
2715,1189,2818,333
2716,1084,2371,325
2717,1054,2596,323
2718,1265,2696,245
2719,694,2491,501
2720,1188,2444,424
2721,1303,2132,446
2722,991,2220,368
2723,1076,2541,322
2724,861,1948,352
2725,750,2607,320
2726,857,2743,384
2727,774,2330,292
2728,1189,2437,335
2729,973,2495,251
2730,831,1847,289
2731,814,2384,251
2732,967,2315,403
2733,1395,2255,268
2734,1295,2728,361
2735,959,2321,441
2736,1051,2591,269
2737,910,2637,365
2738,1058,2646,375
2739,930,2179,193
2740,738,2298,354
2741,777,2373,359
2742,1156,2548,271
2743,1002,2423,287
2744,916,1610,455
2745,1074,2208,511
2746,1156,2609,210
2747,863,2531,337
2748,975,2636,336
2749,1233,1918,503
2750,1159,2796,356
2751,1067,2374,482
2752,978,2773,324
2753,970,2412,395
2754,903,2539,462
2755,967,2539,438
2756,1235,2334,503
2757,1095,2688,235
2758,1092,2285,356
2759,1364,2620,197
2760,1314,2189,147
2761,871,2357,353
2762,850,2230,330
2763,1200,2734,264
2764,695,2270,334
2765,974,2447,259
2766,975,2535,247
2767,976,2638,309
2768,1069,2425,468
2769,854,1963,188
2770,864,2188,214
2771,745,2264,496
2772,991,2663,296
2773,1034,2419,264
2774,1069,2645,732
2775,1088,2432,202
2776,946,2414,517
2777,1222,2675,373
2778,1077,2107,436
2779,1070,2314,238
2780,1146,2284,319
2781,1075,1818,186
2782,775,2501,616
2783,895,1710,368
2784,1119,2283,371
2785,888,2552,568
2786,1207,2304,424
2787,708,2438,247
2788,1309,2375,514
2789,690,2542,409
2790,874,2171,342
2791,1244,2524,531
2792,1069,2702,236
2793,911,2066,546
2794,1116,2461,216
2795,871,2776,396
2796,1177,2443,405
2797,1213,2317,368
2798,874,2405,268
2799,905,2454,366
2800,1208,2333,387
2801,1196,1855,354
2802,939,2930,570
2803,978,2002,421
2804,1098,1937,486
2805,766,2739,146
2806,717,2727,426
2807,999,2668,304
2808,1024,2526,390
2809,945,2425,293
2810,1079,2433,336
2811,1006,2872,298
2812,973,1811,304
2813,806,2220,258
2814,891,3085,280
2815,1293,2523,286
2816,1208,2536,381
2817,1201,2289,255
2818,978,2528,315
2819,1095,2248,238
2820,1072,2351,169
2821,1216,2770,358
2822,747,2701,233
2823,924,2091,237
2824,1092,1973,366
2825,1066,2224,473
2826,1046,2705,506
2827,1056,2443,370
2828,1001,2305,350
2829,807,2060,322
2830,1016,2641,544
2831,982,2207,458
2832,1217,2488,437
2833,1043,2822,381
2834,994,2386,275
2835,1175,2557,276
2836,1105,2455,295
2837,1087,2454,276
2838,1082,2474,485
2839,893,2313,257
2840,1067,2585,266
2841,972,2322,207
2842,1028,1971,530
2843,817,2600,337
2844,1273,2276,238
2845,879,2198,458
2846,1137,2214,307
2847,1023,2497,356
2848,941,2697,415
2849,847,2438,374
2850,735,2855,577
2851,1208,2702,386
2852,1036,2180,325
2853,1115,2373,315
2854,797,2306,326
2855,1156,2417,283
2856,1100,2508,236
2857,1233,2554,320
2858,1101,2141,257
2859,887,2708,369
2860,1188,2468,344
2861,1081,1851,315
2862,1059,2371,395
2863,922,2619,330
2864,801,2107,456
2865,1014,2165,257
2866,1005,2501,507
2867,1172,2561,427
2868,877,2188,295
2869,1075,1954,335
2870,986,2604,404
2871,1012,2402,275
2872,580,2465,402
2873,1244,2611,511
2874,1068,2896,370
2875,1130,2126,425
2876,692,2275,435
2877,828,2689,367
2878,908,2667,390
2879,839,2257,177
2880,1000,2198,297
2881,993,2019,378
2882,698,2372,313
2883,908,2034,277
2884,817,2717,544
2885,948,2627,385
2886,880,2262,415
2887,1037,2606,598
2888,1229,2262,483
2889,768,2201,351
2890,1114,2708,242
2891,968,2435,279
2892,937,2327,655
2893,929,1695,330
2894,994,2047,275
2895,1088,2602,546
2896,1004,2210,230
2897,727,2689,346
2898,1204,2567,325
2899,698,2484,279
2900,803,2407,209
2901,1110,2477,187
2902,1195,2375,470
2903,1476,2840,388
2904,914,2543,333
2905,1014,2600,319
2906,1203,2498,595
2907,858,2008,240
2908,981,2777,443
2909,886,1998,318
2910,1088,2081,237
2911,819,2235,725
2912,879,2376,328
2913,930,2369,460
2914,747,2295,765
2915,1134,2245,441
2916,1221,2672,289
2917,1264,2511,274
2918,944,2215,473
2919,1009,3100,206
2920,1226,2312,424
2921,1003,1775,269
2922,682,2425,337
2923,1284,2427,286
2924,789,1867,416
2925,966,2313,486
2926,1082,2528,273
2927,995,2748,409
2928,1237,2493,336
2929,1044,2203,233
2930,1171,2764,342
2931,720,2470,472
2932,884,2282,283
2933,1162,2208,226
2934,1242,2445,451
2935,1153,2263,580
2936,963,2311,299
2937,833,2814,384
2938,1274,2224,348
2939,1132,2557,417
2940,865,1875,306
2941,973,2675,707
2942,899,2275,295
2943,877,2658,378
2944,1096,1863,446
2945,1124,2775,474
2946,951,2018,195
2947,1104,2148,369
2948,928,2121,305
2949,1025,2282,356
2950,811,2040,267
2951,965,2283,291
2952,859,2474,296
2953,1240,2391,287
2954,682,2392,274
2955,932,2610,298
2956,1325,2595,399
2957,1164,2416,307
2958,1154,2363,268
2959,936,2671,274
2960,968,1753,155
2961,810,2271,270
2962,1317,2907,227
2963,1012,2271,337
2964,1040,2879,459
2965,1077,2403,486
2966,1012,2626,417
2967,1073,2290,200
2968,765,2700,425
2969,1326,1977,593
2970,1016,2189,396
2971,998,2190,260
2972,530,2650,268
2973,1227,2179,353
2974,1164,2705,357
2975,1025,2666,301
2976,1142,2210,416
2977,959,1866,499
2978,938,2266,403
2979,762,2475,296
2980,1055,2238,361
2981,593,2540,335
2982,1182,2567,362
2983,1016,2213,313
2984,1126,2220,375
2985,865,2382,257
2986,1061,2159,210
2987,1217,2507,339
2988,1151,2429,203
2989,923,2418,346
2990,1034,2806,326
2991,965,2615,384
2992,935,2598,422
2993,1079,2474,291
2994,844,1926,424
2995,1031,2277,314
2996,1099,2456,399
2997,1045,2388,147
2998,818,2146,459
2999,926,2137,600
3000,1159,2517,374
3001,923,2712,146
3002,976,2736,276
3003,1092,1869,295
3004,745,2526,218
3005,861,1985,398
3006,913,2390,585
3007,1281,2774,358
3008,863,2353,316
3009,1448,2594,489
3010,890,2310,274
3011,905,2347,261
3012,1132,2079,243
3013,795,2341,246
3014,994,2363,447
3015,912,2238,472
3016,963,2271,280
3017,899,2571,307
3018,847,2760,366
3019,993,2805,550
3020,1070,2297,376
3021,1049,2452,381
3022,788,2655,235
3023,1106,2635,412
3024,879,2155,349
3025,946,2642,158
3026,1258,2835,240
3027,1354,2764,324
3028,1070,2705,359
3029,1113,1967,465
3030,774,2832,538
3031,918,2682,287
3032,848,2409,326
3033,821,2595,280
3034,987,2463,315
3035,1049,2090,277
3036,1046,2136,254
3037,954,2128,383
3038,1165,2313,315
3039,694,2160,381
3040,809,2080,225
3041,1213,2541,377
3042,1481,2161,550
3043,959,2345,231
3044,815,2415,264
3045,849,2481,355
3046,1366,2061,368
3047,1192,2008,327
3048,856,2358,373
3049,889,2181,296
3050,692,2282,353
3051,1274,2560,422
3052,1232,2305,380
3053,966,2425,254
3054,810,2527,240
3055,1130,2666,342
3056,946,2043,289
3057,690,2351,324
3058,1173,2224,468
3059,843,2700,351
3060,937,2072,353
3061,1125,1880,421
3062,1043,2549,486
3063,893,2400,366
3064,1313,2332,334
3065,1137,2965,301
3066,1157,2797,432
3067,1106,2318,366
3068,1064,2369,317
3069,1137,2372,512
3070,852,2562,271
3071,931,2329,279
3072,929,2618,319
3073,1150,2721,322
3074,859,2570,330
3075,786,2484,523
3076,1198,2194,549
3077,940,1957,264
3078,894,2505,238
3079,947,2786,564
3080,893,2447,402
3081,870,2810,294
3082,1117,2480,641
3083,973,2559,403
3084,948,2172,524
3085,1109,2344,430
3086,1136,3172,390
3087,1255,1918,375
3088,846,2536,239
3089,1139,2696,342
3090,1495,2626,467
3091,813,2577,489
3092,1307,2792,479
3093,685,2540,453
3094,1119,2803,188
3095,789,2080,468
3096,835,2408,323
3097,816,2541,379
3098,1033,2486,314
3099,1280,2850,295
3100,744,2271,269
3101,790,2336,502
3102,1223,2309,282
3103,899,2441,423
3104,940,2220,387
3105,1410,1729,251
3106,1227,2075,377
3107,970,2095,293
3108,746,2450,258
3109,789,2352,239
3110,1002,2215,346
3111,853,2448,440
3112,920,2456,328
3113,855,2455,267
3114,1210,2120,302
3115,783,2208,297
3116,1045,1895,260
3117,1038,2664,361
3118,1061,2576,177
3119,1181,2746,269
3120,852,2670,331
3121,925,2354,232
3122,729,2512,237
3123,1143,2156,286
3124,998,2352,222
3125,813,2241,359
3126,1419,2278,265
3127,1248,2462,323
3128,1262,2144,480
3129,677,2613,323
3130,889,2188,317
3131,986,2399,272
3132,862,2436,430
3133,1212,2599,430
3134,1262,2160,313
3135,650,2580,329
3136,789,2258,239
3137,1139,2261,216
3138,1018,2151,395
3139,1111,2166,317
3140,936,2397,279
3141,910,2579,250
3142,1211,2556,307
3143,887,2591,323
3144,1264,2091,346
3145,831,2788,371
3146,1312,2517,335
3147,1100,2372,469
3148,1134,2340,465
3149,1155,2281,357
3150,1206,2423,302
3151,1206,2547,424
3152,935,2063,272
3153,929,2535,349
3154,781,2490,341
3155,1090,1747,338
3156,988,2572,296
3157,788,2370,334
3158,973,2008,251
3159,893,2432,356
3160,1105,2347,376
3161,1022,2232,265
3162,900,2209,233
3163,1176,2757,396
3164,765,2564,409
3165,1030,2897,330
3166,1144,2304,219
3167,916,2837,354
3168,1143,2475,160
3169,992,2228,544
3170,1074,1982,351
3171,884,2981,359
3172,838,2363,183
3173,972,1794,529
3174,856,2402,379
3175,1001,2644,447
3176,1419,2346,403
3177,918,2081,314
3178,894,2584,279
3179,1168,2285,359
3180,1040,3210,189
3181,930,2417,382
3182,939,2435,232
3183,973,2488,253
3184,926,2489,252
3185,768,2296,348
3186,1068,2265,430
3187,814,2352,260
3188,1111,2252,468
3189,1021,2910,415
3190,1193,2521,163
3191,989,2498,389
3192,1218,2669,388
3193,1053,2413,321
3194,1180,2269,265
3195,1042,2166,328
3196,980,2166,346
3197,766,2509,420
3198,564,2307,517
3199,1052,2359,311
3200,804,2413,196
3201,1301,1818,273
3202,828,2379,446
3203,1128,2408,541
3204,1037,2332,172
3205,654,2080,429
3206,1173,2707,295
3207,788,2496,551
3208,1147,2388,369
3209,1141,2331,327
3210,928,2842,329
3211,853,2454,260
3212,1288,2566,283
3213,950,1914,244
3214,879,2372,364
3215,956,2506,322
3216,905,1961,204
3217,1159,2381,399
3218,695,2502,374
3219,1017,2397,466
3220,1155,2283,544
3221,743,2466,258
3222,1040,2085,309
3223,1046,2073,466
3224,1020,1713,260
3225,1210,2548,462
3226,1341,2156,329
3227,1195,2765,421
3228,949,2077,390
3229,791,2219,317
3230,1171,2509,395
3231,935,2688,346
3232,1279,2766,449
3233,1015,2410,313
3234,1034,2559,270
3235,933,2409,391
3236,863,2108,330
3237,859,2301,363
3238,1457,2404,500
3239,1020,2871,490
3240,1035,2317,287
3241,1089,2330,325
3242,992,2391,251
3243,816,2238,413
3244,1049,2652,419
3245,1119,2421,367
3246,1120,2700,400
3247,998,2393,364
3248,1260,2567,340
3249,834,2193,305
3250,1188,2249,359
3251,848,2138,675
3252,699,2398,491
3253,817,2181,290
3254,796,1863,204
3255,1035,2111,284
3256,970,2303,375
3257,1004,2342,163
3258,1240,2613,437
3259,1023,2911,335
3260,1080,2518,276
3261,686,2316,363
3262,736,2604,246
3263,1180,2269,256
3264,1072,1959,383
3265,619,2534,457
3266,957,2316,313
3267,805,2369,418
3268,914,2147,358
3269,856,1690,412
3270,1154,2646,371
3271,958,2246,376
3272,1121,2268,511
3273,1157,2293,578
3274,908,2218,415
3275,924,2360,355
3276,1063,2676,330
3277,924,2702,250
3278,819,2441,415
3279,1314,2458,312
3280,826,1792,276
3281,1322,2204,458
3282,1263,2201,305
3283,1321,2107,378
3284,666,2444,376
3285,857,1686,240
3286,1130,2381,288
3287,955,2564,409
3288,906,2127,175
3289,1170,1963,303
3290,859,2656,408
3291,914,2615,310
3292,1030,2655,236
3293,1134,2315,348
3294,1064,2491,492
3295,639,2072,349
3296,974,2364,232
3297,1211,2643,349
3298,992,2260,277
3299,1035,2371,398
3300,1175,2672,272
3301,827,2489,364
3302,1058,2435,618
3303,1053,2918,252
3304,1096,2253,310
3305,1199,2149,199
3306,1215,2641,429
3307,1023,2591,255
3308,1039,2334,528
3309,867,2642,269
3310,1120,2436,402
3311,862,2317,497
3312,712,2587,431
3313,1312,2336,202
3314,920,2627,437
3315,1234,1936,234
3316,1345,2536,265
3317,1247,2762,347
3318,1210,1922,245
3319,1050,2649,506
3320,895,2392,533
3321,1140,2060,436
3322,988,2423,271
3323,1097,2253,346
3324,908,1994,139
3325,623,2040,207
3326,996,2561,351
3327,1118,2429,432
3328,777,2146,495
3329,753,1975,500
3330,1352,2476,741
3331,819,2556,358
3332,1061,2542,511
3333,916,2662,271
3334,1064,2181,242
3335,802,2624,335
3336,1125,2719,285
3337,1114,2800,536
3338,677,2292,487
3339,1201,2322,416
3340,981,2503,329
3341,1326,2333,454
3342,755,2352,399
3343,1077,2574,396
3344,1253,2378,321
3345,952,2334,349
3346,769,2272,382
3347,1037,2020,321
3348,1126,2213,401
3349,970,2405,426
3350,741,2569,302
3351,616,2458,305
3352,1050,2814,319
3353,1014,2185,203
3354,890,2415,198
3355,1382,2050,389
3356,751,2614,236
3357,959,2436,507
3358,1036,2308,301
3359,801,2400,454
3360,751,2141,368
3361,1168,2486,435
3362,996,2583,383
3363,1085,2236,247
3364,1372,2455,334
3365,856,2376,229
3366,872,2524,313
3367,814,2317,490
3368,902,2632,235
3369,898,2198,602
3370,987,2527,355
3371,1145,2412,324
3372,1011,2310,199
3373,799,3132,533
3374,1263,2531,312
3375,1128,2217,296
3376,993,2260,339
3377,982,1984,412
3378,821,2514,404
3379,1170,2367,313
3380,902,2403,351
3381,1126,2041,358
3382,825,2327,395
3383,926,2705,384
3384,1133,2590,428
3385,1081,2355,405
3386,1283,2263,304
3387,1206,2442,367
3388,843,2643,356
3389,1083,2112,540
3390,1140,2598,407
3391,712,2142,553
3392,1039,2015,256
3393,1318,2025,264
3394,919,2521,270
3395,909,2327,335
3396,1177,2539,281
3397,833,2455,237
3398,1047,2245,431
3399,856,2271,611
3400,1092,2323,354
3401,863,2668,463
3402,949,2536,405
3403,1050,2582,529
3404,956,2307,333
3405,1208,2387,397
3406,1090,2635,256
3407,804,2171,335
3408,701,1926,342
3409,893,2219,353
3410,1172,2441,249
3411,1343,2787,347
3412,1030,2297,280
3413,894,2142,426
3414,1175,2410,237
3415,1285,2053,275
3416,872,2000,429
3417,1034,2392,329
3418,1061,2312,477
3419,1166,2630,392
3420,965,2512,195
3421,947,2175,379
3422,941,2249,268
3423,791,2445,297
3424,752,1841,254
3425,1023,2593,442
3426,974,2254,266
3427,731,2272,289
3428,1486,2589,323
3429,833,2619,433
3430,801,2754,303
3431,854,2471,199
3432,873,2226,435
3433,935,2748,331
3434,952,2321,513
3435,1104,2331,375
3436,1044,2579,176
3437,948,2505,334
3438,860,2494,472
3439,997,2377,265
3440,1282,2475,402
3441,918,2397,428
3442,1388,2458,600
3443,799,2367,469
3444,1153,2305,362
3445,851,2380,348
3446,793,2126,408
3447,1259,2460,364
3448,1120,2426,272
3449,838,2930,424
3450,973,2435,441
3451,1076,2611,252
3452,756,2256,397
3453,805,2393,525
3454,1073,2493,235
3455,834,2471,312
3456,890,2478,417
3457,1140,2535,397
3458,847,2159,316
3459,1298,2570,320
3460,819,2508,363
3461,1136,2183,217
3462,990,2749,334
3463,991,2359,350
3464,831,2442,325
3465,1177,2744,457
3466,1096,2760,249
3467,596,2906,399
3468,1112,2617,304
3469,1003,2131,205
3470,1134,1940,302
3471,1109,2061,321
3472,789,2451,439
3473,1016,2106,368
3474,1286,2320,512
3475,1260,2358,399
3476,947,2485,591
3477,1242,2041,384
3478,1061,2226,296
3479,1176,2384,349
3480,924,2284,179
3481,1165,2688,402
3482,1323,2154,539
3483,1267,2446,255
3484,1009,2295,250
3485,1270,2731,524
3486,997,2308,276
3487,1182,2624,652
3488,905,2531,323
3489,1185,2524,393
3490,1020,2541,558
3491,1215,2469,436
3492,1189,2728,359
3493,896,2487,304
3494,840,2279,252
3495,913,2417,425
3496,1118,2655,286
3497,1165,2381,607
3498,1215,1941,512
3499,1228,2629,231
3500,856,2212,234
3501,911,2301,211
3502,769,2326,230
3503,853,2089,407
3504,753,2569,610
3505,1060,2551,467
3506,1164,2628,412
3507,1346,2248,386
3508,1141,2682,362
3509,768,2465,344
3510,911,2491,353
3511,1135,1878,283
3512,1052,2212,274
3513,1143,2555,376
3514,1117,2669,283
3515,631,2350,358
3516,756,2229,386
3517,1310,2573,297
3518,927,2783,296
3519,972,2703,358
3520,1174,2439,399
3521,779,2132,390
3522,1254,2354,214
3523,1141,2661,339
3524,1169,2568,282
3525,1210,2224,523
3526,1135,2553,452
3527,1233,2336,290
3528,670,2371,287
3529,998,2549,275
3530,1053,2343,215
3531,758,2436,388
3532,1023,2190,332
3533,1235,2434,264
3534,827,2197,398
3535,732,2692,321
3536,916,2268,277
3537,1363,2466,458
3538,1001,2327,444
3539,654,2188,454
3540,1073,2716,655
3541,1167,2184,367
3542,812,2577,271
3543,1021,2359,268
3544,1007,2680,256
3545,1129,2262,661
3546,1073,2212,422
3547,986,2317,391
3548,821,2376,120
3549,1277,2741,305
3550,871,2510,432
3551,1294,2931,196
3552,1155,2066,499
3553,799,2083,234
3554,850,2435,257
3555,1297,2556,389
3556,1283,2522,293
3557,958,2606,438
3558,1179,2820,313
3559,1089,2247,166
3560,1293,2699,255
3561,1202,2456,371
3562,903,2562,400
3563,865,2536,331
3564,740,2562,231
3565,694,2449,451
3566,836,2411,231
3567,1217,2538,417
3568,843,2548,379
3569,1050,2223,271
3570,902,2616,333
3571,695,2320,225
3572,1197,2226,390
3573,695,2378,528
3574,1167,2269,232
3575,1085,2249,273
3576,1143,1937,529
3577,1218,2740,333
3578,1108,2519,503
3579,903,2362,577
3580,1369,2301,438
3581,861,2211,367
3582,891,2976,290
3583,1284,2695,188
3584,956,2219,512
3585,912,2430,513
3586,1035,2299,385
3587,953,2556,630
3588,1217,2052,330
3589,1268,2401,241
3590,1147,2613,312
3591,1342,2568,635
3592,916,2555,414
3593,597,2338,423
3594,779,2316,224
3595,1180,1854,192
3596,1099,2083,346
3597,865,2209,509
3598,853,1880,590
3599,1100,2584,320
3600,913,2610,334
3601,815,2147,201
3602,952,2901,442
3603,842,2094,749
3604,1319,2265,344
3605,1044,2343,361
3606,739,2492,324
3607,802,2280,459
3608,1058,2198,599
3609,904,2296,476
3610,1153,2311,222
3611,1117,2237,265
3612,1150,2484,330
3613,845,2541,322
3614,763,2560,250
3615,1203,2617,367
3616,859,2574,233
3617,853,2509,492
3618,1014,2338,298
3619,773,2459,283
3620,790,2425,492
3621,955,2398,354
3622,853,2067,659
3623,1034,2598,366
3624,847,2437,266
3625,915,2350,285
3626,830,2539,284
3627,1138,2635,258
3628,1277,2371,226
3629,804,2389,502
3630,696,2219,296
3631,922,2344,410
3632,892,2832,353
3633,1132,2376,492
3634,957,2305,304
3635,1061,2156,621
3636,842,2299,463
3637,1130,2082,300
3638,876,1908,254
3639,1324,2329,337
3640,936,2184,320
3641,1410,2442,463
3642,789,2710,277
3643,814,2426,289
3644,1021,2366,362
3645,843,2235,574
3646,1005,2405,442
3647,1125,2276,380
3648,1235,2517,387
3649,1002,2133,347
3650,1303,1852,294
3651,798,2589,359
3652,753,2101,315
3653,865,2385,405
3654,1219,2479,291
3655,1091,2531,566
3656,919,2221,247
3657,1088,2394,494
3658,1173,2704,414
3659,785,2498,246
3660,1117,2438,264
3661,709,2328,250
3662,851,2532,356
3663,1068,2169,290
3664,911,2539,320
3665,875,2716,395
3666,1095,2216,329
3667,1502,2656,452
3668,1210,2300,293
3669,687,2638,534
3670,726,2346,221
3671,839,2351,277
3672,719,2535,488
3673,848,2716,463
3674,763,2593,306
3675,912,2528,262
3676,967,1946,440
3677,1083,2066,365
3678,940,2301,352
3679,896,2618,355
3680,1055,2220,402
3681,923,1827,553
3682,784,2360,202
3683,1107,1865,293
3684,1060,2210,396
3685,1233,2230,222
3686,645,2022,344
3687,803,2670,488
3688,866,2176,307
3689,951,2091,291
3690,648,2574,669
3691,882,2262,265
3692,944,2878,265
3693,839,2229,287
3694,1364,2221,585
3695,937,2233,235
3696,1072,2181,577
3697,1046,2411,366
3698,1237,2937,178
3699,1221,2180,284
3700,846,2148,381
3701,899,2043,268
3702,1025,2288,301
3703,1330,2438,286
3704,1311,2273,242
3705,645,2331,543
3706,1197,2370,526
3707,729,2521,281
3708,921,2395,318
3709,1006,2527,302
3710,1177,2430,417
3711,789,2500,268
3712,1335,2528,576
3713,1191,2268,464
3714,890,2402,486
3715,853,2697,408
3716,847,2298,496
3717,918,2204,803
3718,1206,2448,214
3719,688,2435,481
3720,942,2513,306
3721,773,2433,305
3722,1234,2232,363
3723,867,2462,405
3724,1343,1978,321
3725,984,2752,274
3726,824,2376,322
3727,1102,2614,424
3728,880,3063,361
3729,837,2451,587
3730,885,2454,225
3731,1196,1943,418
3732,739,2409,544
3733,875,2423,366
3734,863,2366,463
3735,813,2358,317
3736,987,2129,464
3737,1029,2268,286
3738,1053,2303,306
3739,1068,2731,349
3740,785,2324,618
3741,1266,2969,188
3742,831,2750,381
3743,868,2631,220
3744,940,2436,440
3745,962,2161,389
3746,1237,2513,289
3747,1139,2388,379
3748,919,2386,467
3749,1360,2323,314
3750,1107,2514,308
3751,1341,2285,237
3752,1449,2409,281
3753,1038,2484,296
3754,976,2408,360
3755,759,2500,555
3756,1014,2042,329
3757,840,2259,142
3758,977,2309,363
3759,775,2726,321
3760,836,2194,456
3761,1134,2948,554
3762,1125,2334,579
3763,916,2268,275
3764,784,2954,329
3765,886,2168,371
3766,1156,2401,257
3767,1033,2428,652
3768,1364,2506,358
3769,740,2763,342
3770,1014,2083,505
3771,1117,2207,423
3772,1008,2635,298
3773,785,1888,410
3774,934,2441,320
3775,770,2437,225
3776,1012,2530,192
3777,837,2245,419
3778,1066,2323,475
3779,749,2501,269
3780,724,2796,420
3781,1028,2387,319
3782,1256,2146,315
3783,619,2252,256
3784,1042,2415,397
3785,827,2338,373
3786,1007,2776,392
3787,1043,2396,323
3788,739,2415,314
3789,1219,2602,256
3790,646,2285,328
3791,1215,2077,389
3792,1199,2116,604
3793,1245,2118,418
3794,825,2431,320
3795,1034,2225,220
3796,1112,2601,288
3797,1240,2288,352
3798,1100,2620,324
3799,916,2430,342
3800,963,2378,327
3801,680,2704,546
3802,1044,2493,754
3803,823,2441,269
3804,966,2442,376
3805,944,2345,392
3806,1096,2823,205
3807,1168,2915,215
3808,1040,2269,334
3809,1008,2469,163
3810,744,2286,331
3811,976,2670,451
3812,1034,2644,531
3813,989,2588,388
3814,1164,2471,325
3815,976,2423,565
3816,951,2336,358
3817,1320,2344,332
3818,930,2331,252
3819,789,2568,355
3820,1043,2261,566
3821,1215,2528,220
3822,854,2486,237
3823,881,2438,315
3824,1142,2343,439
3825,1169,2588,254
3826,1350,2697,473
3827,1049,2395,374
3828,812,2357,203
3829,1078,2333,317
3830,1358,2487,284
3831,1085,2892,152
3832,866,2387,363
3833,1157,2132,345
3834,631,2174,388
3835,753,2863,360
3836,1087,2209,433
3837,827,2309,271
3838,1045,2433,639
3839,1059,2465,381
3840,986,2482,342
3841,1319,2685,272
3842,926,2863,273
3843,991,2860,297
3844,849,1902,332
3845,1144,2324,734
3846,866,2169,426
3847,1182,2573,597
3848,1315,2303,271
3849,1196,2518,432
3850,977,2255,245
3851,1279,3038,323
3852,1225,2661,263
3853,1108,2626,170
3854,1221,2169,266
3855,746,2152,428
3856,1324,2312,369
3857,714,2405,394
3858,985,2207,339
3859,1161,2124,309
3860,827,2365,353
3861,877,2767,387
3862,1247,2268,433
3863,1285,2627,327
3864,1039,2675,384
3865,995,1894,362
3866,708,2471,223
3867,1030,2599,367
3868,1121,2142,377
3869,775,2232,301
3870,1067,2640,340
3871,1204,2447,280
3872,1104,2387,542
3873,750,1993,372
3874,1120,2704,528
3875,837,2361,301
3876,984,2196,271
3877,655,2217,561
3878,601,2104,474
3879,1028,1925,404
3880,997,2562,283
3881,870,2694,195
3882,878,2372,188
3883,1098,2172,385
3884,959,2091,420
3885,1050,2456,176
3886,870,2375,461
3887,1019,2319,263
3888,1176,2318,339
3889,803,2852,380
3890,994,2156,436
3891,1385,2839,548
3892,1316,2741,289
3893,793,2355,346
3894,1039,2707,509
3895,1298,2641,247
3896,923,2303,227
3897,905,2473,354
3898,1114,2287,398
3899,1485,2022,359
3900,936,2425,423
3901,924,2651,364
3902,582,2826,162
3903,844,2278,334
3904,996,2172,339
3905,822,2627,335
3906,1088,2420,247
3907,892,2314,374
3908,1085,2664,371
3909,880,2687,284
3910,1272,2706,291
3911,1139,2583,356
3912,1054,2118,357
3913,728,2246,322
3914,1374,2299,421
3915,900,2408,597
3916,1122,2051,274
3917,884,2619,397
3918,999,2264,113
3919,770,2155,384
3920,1094,2406,402
3921,1346,2629,518
3922,845,2788,258
3923,1052,2206,366
3924,970,2269,242
3925,863,2315,455
3926,962,2442,334
3927,866,2846,322
3928,671,2003,595
3929,1102,2412,449
3930,952,2452,442
3931,1150,2506,347
3932,830,1896,359
3933,1246,2449,338
3934,885,2440,223
3935,1158,2381,358
3936,1041,2111,331
3937,865,2298,646
3938,776,2803,392
3939,1187,2420,377
3940,529,2389,293
3941,1091,2182,374
3942,1078,2244,276
3943,674,2579,369
3944,606,2055,312
3945,865,2712,508
3946,986,2489,254
3947,794,2067,429
3948,1008,2670,495
3949,858,2009,641
3950,780,2609,482
3951,717,1995,332
3952,925,2258,360
3953,862,2552,210
3954,860,2088,378
3955,808,2488,648
3956,1271,2053,301
3957,1013,2410,253
3958,754,2616,215
3959,961,2504,405
3960,1093,2528,319
3961,1137,1986,262
3962,988,2514,273
3963,933,2704,479
3964,628,2362,496
3965,877,2520,444
3966,851,2587,313
3967,704,2326,431
3968,1139,2062,242
3969,952,2921,278
3970,928,2414,449
3971,692,2105,338
3972,1551,2380,274
3973,923,2137,456
3974,889,2384,291
3975,1062,2145,346
3976,767,2663,421
3977,1040,2211,273
3978,920,2337,595
3979,804,2306,214
3980,849,2349,513
3981,1173,2384,293
3982,1187,2774,286
3983,1193,2622,477
3984,701,2389,263
3985,900,2243,315
3986,1089,2278,332
3987,921,2390,236
3988,728,2223,344
3989,1359,2478,273
3990,1116,2163,400
3991,914,2562,458
3992,905,2671,252
3993,853,2122,309
3994,1173,2738,309
3995,712,2371,328
3996,624,2598,465
3997,813,2079,328
3998,998,2259,366
3999,945,2550,230
4000,836,2459,283
4001,922,2073,399
4002,1155,2707,296
4003,828,2333,258
4004,886,2651,452
4005,885,2488,532
4006,910,2353,235
4007,875,2044,289
4008,917,2533,335
4009,1084,2364,308
4010,1008,2642,367
4011,976,2259,285
4012,900,2356,458
4013,1199,2633,367
4014,1126,2370,309
4015,1057,2584,396
4016,978,2053,223
4017,788,2523,318
4018,1202,2325,532
4019,1134,2106,519
4020,1214,2415,361
4021,1169,2307,353
4022,1176,2607,354
4023,903,2403,432
4024,1070,2348,260
4025,1120,2369,508
4026,1212,2575,226
4027,986,2412,323
4028,1158,2417,338
4029,1117,2645,423
4030,924,2908,454
4031,1231,2412,434
4032,744,3015,312
4033,801,2369,312
4034,1152,2498,400
4035,913,2535,422
4036,706,2646,542
4037,1013,2147,478
4038,967,2125,372
4039,1107,2364,254
4040,1122,2163,269
4041,1040,2226,419
4042,1167,2313,310
4043,915,2101,416
4044,1059,2214,456
4045,1375,2520,191
4046,1236,1969,378
4047,930,2463,259
4048,946,2612,180
4049,1014,2181,257
4050,1100,2223,434
4051,783,2748,258
4052,818,2369,235
4053,948,2540,199
4054,931,2372,248
4055,958,2718,460
4056,1109,1849,318
4057,833,2495,436
4058,1119,2425,229
4059,1137,2589,463
4060,1275,2125,339
4061,833,2225,437
4062,943,2592,224
4063,992,2551,336
4064,904,2609,329
4065,978,1978,325
4066,946,2096,396
4067,866,2455,524
4068,1182,2335,450
4069,1072,2572,295
4070,868,2576,623
4071,1072,2642,335
4072,1322,2522,391
4073,975,2420,275
4074,1041,2171,342
4075,1090,2767,367
4076,882,2742,493
4077,887,2189,335
4078,995,2268,415
4079,1545,2460,332
4080,800,2212,239
4081,1003,2479,311
4082,1121,2060,456
4083,797,2445,613
4084,1275,2615,295
4085,1143,2022,304
4086,1158,2190,255
4087,1407,2388,316
4088,943,2131,296
4089,1085,2371,484
4090,997,2980,402
4091,1079,2514,387
4092,1078,2035,318
4093,993,1789,658
4094,1154,2444,426
4095,943,2739,272
4096,1192,2279,482
4097,836,2566,152
4098,687,2262,530
4099,1033,2349,221
4100,1269,2758,407
4101,900,2098,293
4102,665,2161,539
4103,975,2401,534
4104,1277,2273,299
4105,900,2414,157
4106,822,2566,321
4107,812,2386,235
4108,755,2260,464
4109,1319,2745,460
4110,869,2623,219
4111,1151,2845,196
4112,998,2289,434
4113,1000,2415,264
4114,1127,2578,351
4115,1169,2245,185
4116,933,2255,378
4117,1115,2439,449
4118,1146,2076,465
4119,772,2825,226
4120,1024,2795,435
4121,873,2512,253
4122,1047,2242,196
4123,994,2628,284
4124,1039,2647,687
4125,866,2662,327
4126,720,2445,245
4127,1123,2768,329
4128,949,2815,359
4129,813,2890,503
4130,692,1951,331
4131,994,2241,207
4132,1009,2311,287
4133,806,2536,324
4134,1113,2749,197
4135,909,2408,321
4136,801,2749,298
4137,1080,2672,288
4138,1000,2071,584
4139,1284,2341,431
4140,973,2282,480
4141,1045,2789,544
4142,702,2094,249
4143,1141,2690,415
4144,992,2268,561
4145,625,2401,350
4146,1459,1704,491
4147,1027,2216,360
4148,794,2501,732
4149,805,2357,356
4150,914,2325,348
4151,937,2385,269
4152,809,2294,455
4153,1299,2335,500
4154,1216,2034,387
4155,1117,2603,359
4156,888,2239,413
4157,1349,2070,460
4158,1092,2142,440
4159,902,2480,477
4160,1060,2510,542
4161,728,2033,481
4162,1152,2281,371
4163,1182,2512,264
4164,950,2765,378
4165,1125,2995,417
4166,889,2486,671
4167,1078,2687,345
4168,1326,2529,663
4169,972,2283,532
4170,898,2817,324
4171,1127,2671,336
4172,1394,2295,310
4173,862,2372,265
4174,615,1888,269
4175,1231,2045,500
4176,1168,2258,402
4177,889,1990,218
4178,1335,2153,541
4179,782,2939,336
4180,738,1953,493
4181,929,2285,252
4182,1097,2589,486
4183,1056,2299,440
4184,976,2418,360
4185,1116,2021,262
4186,961,2730,215
4187,1114,2177,305
4188,1202,2857,283
4189,802,2207,208
4190,931,2633,544
4191,686,2154,350
4192,966,3076,482
4193,1171,2419,304
4194,1227,2049,458
4195,839,2319,339
4196,746,2305,362
4197,1056,1861,448
4198,1328,2283,494
4199,904,2245,318
4200,1138,2584,411
4201,1081,2194,325
4202,1146,2741,539
4203,821,2117,203
4204,1020,2400,323
4205,1161,2591,569
4206,1253,2344,256
4207,1002,2392,394
4208,1216,2419,558
4209,874,2200,459
4210,901,2648,248
4211,944,2675,245
4212,1002,2318,253
4213,779,2723,268
4214,879,2333,217
4215,864,2666,275
4216,805,2435,283
4217,1291,2607,538
4218,774,1650,124
4219,1079,2599,340
4220,1266,2668,294
4221,1070,2236,668
4222,1229,2141,233
4223,831,2368,254
4224,1330,2711,298
4225,1340,2530,442
4226,758,2460,479
4227,778,2559,348
4228,916,2800,366
4229,775,2598,465
4230,1184,2307,528
4231,1123,2636,404
4232,1084,2602,426
4233,1078,2254,419
4234,861,2325,193
4235,846,2325,431
4236,742,2143,295
4237,1279,2368,353
4238,1146,2563,369
4239,952,2163,565
4240,903,2329,176
4241,859,2582,294
4242,929,2472,193
4243,842,2682,276
4244,680,2266,307
4245,669,2149,347
4246,986,2607,204
4247,925,2599,356
4248,992,2618,247
4249,987,2716,195
4250,905,2227,307
4251,1233,2119,287
4252,826,2764,377
4253,878,2672,315
4254,1012,2329,757
4255,1155,1986,380
4256,1129,2212,276
4257,1048,2440,342
4258,844,2144,376
4259,742,2468,367
4260,751,2544,386
4261,995,2158,565
4262,1286,2297,488
4263,1204,2334,232
4264,623,2754,440
4265,864,2530,345
4266,1099,2278,513
4267,769,2177,422
4268,918,1816,310
4269,847,2954,268
4270,1329,2589,416
4271,978,2105,446
4272,901,2251,376
4273,1072,2395,403
4274,904,2314,330
4275,853,2934,517
4276,1112,2307,282
4277,868,2252,482
4278,1104,2395,304
4279,1205,2316,474
4280,788,2545,365
4281,1240,2498,518
4282,970,2267,214
4283,1331,2337,337
4284,1038,2310,230
4285,702,2384,481
4286,542,1921,341
4287,777,2552,114
4288,984,2130,262
4289,1122,2087,176
4290,999,2350,194
4291,1241,2596,499
4292,1210,2477,339
4293,912,2534,549
4294,754,2765,315
4295,1053,2560,244
4296,1128,2597,312
4297,894,2716,339
4298,1165,2522,495
4299,1008,2131,302
4300,942,1783,384
4301,1218,2210,224
4302,1121,2186,306
4303,1101,2579,197
4304,878,2411,282
4305,872,2480,440
4306,909,2515,303
4307,712,2619,291
4308,1050,2183,221
4309,1139,2550,504
4310,998,2276,245
4311,963,2117,171
4312,1305,2604,407
4313,1106,2443,468
4314,876,2058,225
4315,1279,2474,236
4316,911,2424,469
4317,1187,2833,759
4318,1219,1964,404
4319,1175,2194,685
4320,1126,2558,237
4321,983,2600,265
4322,1238,2634,222
4323,917,2756,442
4324,1069,2392,372
4325,934,2239,276
4326,1219,1775,384
4327,929,2846,427
4328,1109,2626,243
4329,806,2548,325
4330,1225,2735,468
4331,1308,2266,453
4332,1385,2207,325
4333,1092,2243,355
4334,993,2508,348
4335,795,2497,314
4336,1064,2719,337
4337,1046,2332,325
4338,830,2689,364
4339,733,2451,426
4340,802,2278,348
4341,988,2196,340
4342,974,2800,313
4343,966,2017,326
4344,1062,1827,279
4345,970,2173,335
4346,1116,2251,297
4347,1174,1957,237
4348,1218,2205,533
4349,1061,1941,213
4350,1232,2784,647
4351,802,2562,245
4352,652,2409,248
4353,1095,2041,361
4354,1144,2526,272
4355,998,2449,436
4356,1215,2396,365
4357,1285,1775,282
4358,988,2246,327
4359,872,2571,342
4360,640,2305,453
4361,1163,2662,355
4362,533,2670,243
4363,924,1921,535
4364,885,1965,373
4365,983,2379,429
4366,862,2492,495
4367,868,2380,255
4368,1071,2723,344
4369,945,2274,483
4370,653,2425,347
4371,890,2183,536
4372,915,2966,429
4373,1022,2296,335
4374,700,2585,360
4375,723,2221,508
4376,1196,2149,365
4377,1066,2511,349
4378,1117,2637,225
4379,1236,2357,389
4380,1078,2108,428
4381,727,2236,323
4382,1293,2443,361
4383,942,2692,205
4384,921,2764,356
4385,937,2480,460
4386,992,2159,450
4387,1099,2267,353
4388,1141,2364,455
4389,1010,2608,599
4390,979,1839,318
4391,701,2843,306
4392,803,2337,224
4393,1027,2145,268
4394,1023,2147,435
4395,821,2755,334
4396,873,2400,348
4397,1381,2396,367
4398,1350,2467,184
4399,938,2105,333
4400,1052,2309,262
4401,921,2213,339
4402,954,2419,313
4403,637,2312,199
4404,1158,2259,339
4405,896,2090,219
4406,1180,2160,477
4407,943,2297,327
4408,955,2581,522
4409,895,2506,346
4410,898,2718,468
4411,1217,2425,463
4412,1237,2723,433
4413,615,2944,293
4414,1060,2423,340
4415,892,2283,562
4416,1184,2399,298
4417,562,2460,360
4418,1109,2513,232
4419,873,2260,492
4420,956,2259,333
4421,1010,2191,222
4422,1016,2167,289
4423,1289,2864,566
4424,828,2621,234
4425,945,2398,352
4426,1042,2559,265
4427,1094,2346,265
4428,946,2406,221
4429,991,2303,284
4430,1331,2233,408
4431,854,2474,340
4432,610,1980,410
4433,1059,2188,321
4434,911,1958,377
4435,769,2879,253
4436,1097,2485,427
4437,647,2434,428
4438,795,2519,283
4439,725,2169,329
4440,1012,2588,796
4441,1278,2290,323
4442,1039,2111,395
4443,823,2000,219
4444,1209,2074,468
4445,981,2269,298
4446,938,2359,398
4447,900,2335,381
4448,1088,2579,506
4449,891,2164,422
4450,1170,2467,272
4451,913,2113,249
4452,882,2410,267
4453,838,2221,376
4454,1032,2320,633
4455,841,2072,211
4456,1071,2236,450
4457,942,2516,330
4458,996,2248,387
4459,723,2748,414
4460,1249,2190,394
4461,1404,2185,661
4462,889,2704,284
4463,1235,2064,256
4464,1240,2026,362
4465,855,2692,377
4466,746,2303,503
4467,832,2425,303
4468,1186,2094,255
4469,1094,2205,325
4470,1153,2021,355
4471,977,2599,565
4472,921,2680,269
4473,1019,2175,439
4474,1138,2400,279
4475,1069,2446,242
4476,1192,3049,556
4477,1075,2267,230
4478,863,2741,269
4479,1157,2428,267
4480,1286,2241,230
4481,759,2917,329
4482,864,2238,336
4483,1073,2391,267
4484,1177,2275,280
4485,618,2719,331
4486,764,2759,280
4487,1256,1697,292
4488,1015,2356,229
4489,928,2382,571
4490,1140,2249,310
4491,1115,2186,319
4492,1299,3003,418
4493,913,2133,239
4494,1191,2389,542
4495,1049,2348,390
4496,1166,2266,341
4497,1073,2929,365
4498,1036,2353,239
4499,983,2558,330
4500,935,2321,448
4501,978,1976,302
4502,772,2717,264
4503,801,2168,339
4504,1155,2507,231
4505,637,2461,643
4506,785,2005,360
4507,1253,2842,512
4508,966,2927,469
4509,1045,2114,345
4510,816,2406,335
4511,830,2331,167
4512,1265,2287,280
4513,1082,2505,312
4514,1042,2524,352
4515,786,2142,592
4516,971,2439,318
4517,1196,2638,432
4518,1258,2185,368
4519,834,2896,311
4520,1240,2680,361
4521,1295,2405,294
4522,1146,2258,269
4523,1163,2292,415
4524,829,2430,380
4525,1060,2206,129
4526,1221,2121,210
4527,714,2000,184
4528,964,2492,532
4529,764,2473,271
4530,1286,2286,276
4531,823,2780,387
4532,999,1798,422
4533,864,2133,470
4534,1090,2400,416
4535,1348,2288,275
4536,990,2677,370
4537,1250,2140,345
4538,731,2300,254
4539,1077,2231,385
4540,1244,2195,433
4541,973,2170,366
4542,898,2710,256
4543,1356,2632,404
4544,1113,2578,342
4545,940,2564,255
4546,1076,2357,270
4547,1077,1858,495
4548,993,2141,280
4549,1310,2072,268
4550,985,2296,303
4551,1111,1998,409
4552,1015,2423,212
4553,680,2266,387
4554,1205,1726,568
4555,1081,2641,325
4556,861,2264,228
4557,1090,2103,347
4558,957,2122,310
4559,882,2251,492
4560,1030,2161,447
4561,1235,2340,282
4562,662,2299,376
4563,827,2524,210
4564,1150,2244,153
4565,787,2207,246
4566,1262,2346,356
4567,928,2612,404
4568,1205,2328,328
4569,1168,2569,307
4570,1375,2199,201
4571,942,2959,455
4572,790,2038,517
4573,1008,2764,343
4574,1095,2632,507
4575,959,2772,394
4576,722,2421,204
4577,1135,1910,169
4578,1038,2095,413
4579,1218,2514,236
4580,938,2484,575
4581,1318,2710,313
4582,848,2568,315
4583,962,2601,341
4584,1067,2393,445
4585,914,2384,470
4586,1006,2725,369
4587,1199,2159,476
4588,894,2602,553
4589,1096,2050,287
4590,927,2526,559
4591,821,2166,449
4592,1314,2346,362
4593,872,2553,210
4594,1123,2263,348
4595,1029,2685,348
4596,1072,2241,523
4597,1087,2201,312
4598,1518,2289,371
4599,895,2483,523
4600,996,2459,495
4601,1243,2830,398
4602,902,2299,317
4603,967,2023,513
4604,1090,2750,357
4605,1288,2333,434
4606,938,2436,262
4607,1217,2325,312
4608,1010,2181,521
4609,1063,2276,272
4610,843,2223,622
4611,1020,2771,478
4612,733,2386,293
4613,1074,2306,282
4614,1016,1932,294
4615,1071,2203,568
4616,734,2283,416
4617,1015,2481,181
4618,894,2128,403
4619,885,2520,303
4620,1066,2128,480
4621,1077,2359,350
4622,689,2375,497
4623,788,2046,277
4624,781,2985,394
4625,890,2236,259
4626,1134,2470,335
4627,513,2339,362
4628,919,2174,488
4629,943,2517,263
4630,909,2439,457
4631,1020,2594,313
4632,1199,2312,225
4633,776,2114,352
4634,858,2718,263
4635,927,2363,264
4636,876,2740,458
4637,993,2508,286
4638,903,2550,176
4639,872,2138,276
4640,899,2635,465
4641,817,2400,391
4642,874,2286,231
4643,845,2326,286
4644,899,2201,366
4645,1167,2244,353
4646,1119,2247,312
4647,1244,2339,262
4648,907,2457,369
4649,1307,2330,292
4650,986,2484,512
4651,1150,2503,228
4652,763,2564,303
4653,1159,2422,424
4654,1017,2512,352
4655,947,2134,241
4656,1300,2456,385
4657,1010,2216,241
4658,959,2041,288
4659,1007,2484,312
4660,1329,2420,549
4661,786,2383,287
4662,956,2187,212
4663,1232,2448,169
4664,995,2667,535
4665,743,2409,167
4666,1100,2692,483
4667,1024,2725,319
4668,1201,2737,302
4669,1141,2579,284
4670,1066,2911,441
4671,852,2138,460
4672,1109,2844,352
4673,1256,2066,560
4674,1146,2306,551
4675,980,2429,424
4676,1108,2465,385
4677,1328,1859,359
4678,1113,2380,317
4679,990,2409,352
4680,804,2225,363
4681,845,2365,369
4682,1266,2488,279
4683,1176,1869,486
4684,956,1912,335
4685,909,2944,309
4686,932,2425,413
4687,1166,2292,485
4688,1153,2620,397
4689,841,2079,388
4690,966,2280,349
4691,1282,2775,247
4692,928,2364,319
4693,907,2679,329
4694,953,2352,555
4695,1326,2645,385
4696,893,1857,685
4697,1114,3050,218
4698,622,2448,286
4699,1073,2416,360
4700,753,2247,510
4701,778,2309,228
4702,766,2155,354
4703,1073,2272,242
4704,1235,2731,309
4705,1248,2699,357
4706,1001,2274,303
4707,764,2279,252
4708,797,2771,296
4709,800,2514,416
4710,1087,2453,193
4711,910,1789,378
4712,899,2746,292
4713,931,2242,308
4714,1087,1914,407
4715,1173,2106,333
4716,927,1940,399
4717,912,2648,360
4718,1027,2115,384
4719,1001,2346,447
4720,938,2859,340
4721,1311,1943,244
4722,641,2416,266
4723,998,2068,367
4724,1428,1931,366
4725,782,2301,527
4726,835,2650,227
4727,1227,2275,352
4728,1091,2547,190
4729,774,2360,559
4730,753,2518,512
4731,1270,2211,299
4732,1245,2305,296
4733,890,2554,353
4734,1061,2500,247
4735,855,2290,463
4736,902,2511,432
4737,1019,2878,345
4738,1003,2527,221
4739,1382,2312,337
4740,959,2785,392
4741,965,2491,381
4742,862,1824,557
4743,1130,1943,460
4744,1090,2393,327
4745,834,2291,156
4746,1030,2726,434
4747,1039,2614,539
4748,1085,2335,304
4749,1044,2172,275
4750,986,2330,727
4751,1131,2659,638
4752,1338,2211,210
4753,1340,2278,279
4754,1319,2631,224
4755,1036,2255,279
4756,993,1689,328
4757,1412,2457,254
4758,824,2483,273
4759,1283,2112,487
4760,769,1799,433
4761,1258,2784,387
4762,659,2909,638
4763,1261,2024,392
4764,928,2512,196
4765,1064,2359,307
4766,996,2258,428
4767,931,2376,381
4768,1088,2160,277
4769,852,2279,369
4770,1068,2215,206
4771,716,2199,302
4772,829,2196,323
4773,820,2379,299
4774,1243,2626,417
4775,958,2507,426
4776,834,2270,260
4777,1118,2418,307
4778,917,2736,423
4779,1097,2264,636
4780,1114,2365,495
4781,940,1448,357
4782,1169,2609,351
4783,1390,2347,295
4784,988,2108,520
4785,1139,2440,297
4786,1175,2310,264
4787,768,2661,459
4788,973,2286,281
4789,1082,2003,519
4790,1135,2526,377
4791,967,2902,595
4792,984,2432,511
4793,885,2364,320
4794,756,2155,361
4795,1345,2727,424
4796,1059,2323,287
4797,849,2460,364
4798,1202,2628,192
4799,814,2278,234
4800,1214,2321,347
4801,1216,2243,374
4802,982,2435,373
4803,878,2087,311
4804,1303,2475,532
4805,1185,2896,238
4806,1085,2228,343
4807,1088,2686,246
4808,1068,2252,466
4809,1416,2612,316
4810,914,2361,279
4811,1136,2790,338
4812,958,2272,507
4813,952,2240,299
4814,1149,2410,364
4815,855,1611,346
4816,1023,1994,341
4817,1038,2321,498
4818,1090,2506,372
4819,1179,2935,478
4820,997,2284,365
4821,1042,2407,409
4822,969,2562,301
4823,1197,2400,543
4824,1150,2731,519
4825,913,2184,403
4826,1366,2039,310
4827,951,2319,248
4828,1041,2201,208
4829,872,2346,482
4830,590,2940,363
4831,1103,2072,266
4832,1132,2688,266
4833,864,2439,521
4834,905,2432,264
4835,1319,2477,425
4836,1165,2248,462
4837,700,2553,352
4838,1221,2516,467
4839,770,2480,286
4840,1332,2622,356
4841,1080,2164,508
4842,1047,2284,322
4843,1206,2248,293
4844,1227,2105,630
4845,1162,2235,356
4846,1039,2025,702
4847,734,2199,262
4848,1174,2745,241
4849,1038,1994,368
4850,1435,2412,612
4851,863,2727,534
4852,956,2582,438
4853,974,2449,450
4854,1190,2413,573
4855,1016,2641,516
4856,728,1956,234
4857,959,2268,563
4858,790,2495,198
4859,1244,2157,278
4860,1034,2652,395
4861,1015,2346,535
4862,759,2349,243
4863,832,2136,319
4864,1023,2384,361
4865,1411,2400,378
4866,1088,2636,354
4867,1027,2566,227
4868,913,2632,245
4869,1398,2303,330
4870,875,2055,251
4871,832,2368,406
4872,1041,2133,302
4873,1152,2440,696
4874,945,2160,249
4875,913,2332,277
4876,889,2483,178
4877,852,2454,308
4878,777,2522,519
4879,895,2527,422
4880,1082,2445,364
4881,923,2686,517
4882,1124,2457,442
4883,764,2411,393
4884,681,2458,281
4885,967,2085,459
4886,1029,2180,257
4887,1088,2625,307
4888,983,2582,322
4889,1094,2379,443
4890,883,2535,350
4891,1074,2522,250
4892,1137,2568,547
4893,1056,2715,284
4894,865,2299,300
4895,921,2251,244
4896,1170,2136,334
4897,933,2675,207
4898,921,2168,465
4899,847,2440,787
4900,819,2469,223
4901,1255,2433,577
4902,1244,2634,307
4903,1080,2300,287
4904,953,2401,469
4905,863,1950,281
4906,873,2452,386
4907,1153,2282,356
4908,971,2858,384
4909,1099,2713,346
4910,1003,2406,177
4911,1317,2676,632
4912,1014,2942,262
4913,571,2329,189
4914,822,2826,466
4915,1207,2021,260
4916,1049,1764,364
4917,973,2157,225
4918,708,2395,375
4919,1338,2238,305
4920,874,2511,333
4921,1104,2275,453
4922,1080,2784,131
4923,901,2302,313
4924,1229,2762,312
4925,1021,2303,522
4926,978,2394,208
4927,1120,2378,316
4928,831,2381,295
4929,1265,2551,264
4930,1189,2778,467
4931,1103,3099,265
4932,1296,2319,269
4933,1041,2307,308
4934,1028,2453,213
4935,1164,2600,372
4936,748,2234,431
4937,973,2077,401
4938,1109,2551,221
4939,869,2353,410
4940,848,2447,353
4941,865,2035,348
4942,817,2302,216
4943,993,1893,674
4944,1077,2103,396
4945,1034,2152,249
4946,815,2080,468
4947,1289,2602,447
4948,931,2003,487
4949,1091,2182,523
4950,1290,2450,326
4951,1015,2495,342
4952,694,2426,419
4953,812,2373,258
4954,1055,2350,401
4955,806,2378,246
4956,1181,2193,310
4957,1122,1990,292
4958,1355,2607,221
4959,1285,2470,687
4960,920,2356,380
4961,834,2715,355
4962,787,2189,254
4963,1033,2704,211
4964,961,2115,296
4965,747,2220,430
4966,1016,2229,240
4967,759,2218,221
4968,1142,2230,221
4969,1188,2396,288
4970,942,2836,223
4971,1237,2189,444
4972,1118,2235,301
4973,1013,2348,440
4974,1115,2084,377
4975,923,2532,368
4976,852,2087,172
4977,1098,2998,289
4978,1011,2322,261
4979,945,2223,373
4980,978,2326,355
4981,1096,2348,346
4982,1161,2228,515
4983,743,2934,295
4984,1303,2403,323
4985,825,2461,558
4986,987,2628,311
4987,820,2889,336
4988,658,2417,289
4989,706,2323,385
4990,1236,2282,158
4991,1080,2543,370
4992,983,2525,573
4993,1036,2455,275
4994,637,2545,307
4995,1229,2362,515
4996,984,2630,410
4997,1239,2374,421
4998,1071,2317,265
4999,705,2093,448
5000,851,2576,333
5001,1029,1935,412
5002,1330,2712,321
5003,1033,2347,354
5004,880,2394,315
5005,921,2201,266
5006,727,2589,458
5007,1068,2308,1076
5008,1076,2126,436
5009,1045,2408,501
5010,1049,2280,401
5011,1029,2739,453
5012,1159,2318,518
5013,1435,2218,256
5014,922,2576,309
5015,889,2433,341
5016,1029,2405,334
5017,961,2189,327
5018,977,2634,391
5019,776,2900,527
5020,1321,2370,252
5021,698,2429,288
5022,1029,1517,369
5023,878,2280,364
5024,1064,2381,310
5025,960,2499,257
5026,1052,2666,243
5027,868,2195,508
5028,851,2832,325
5029,845,2663,452
5030,963,2686,371
5031,917,2254,405
5032,838,2507,268
5033,826,2903,311
5034,1037,2062,348
5035,1035,2443,332
5036,946,2471,167
5037,753,2317,303
5038,737,2252,243
5039,1077,2437,376
5040,1220,2167,288
5041,962,2596,319
5042,1249,2437,305
5043,832,2518,332
5044,814,2326,291
5045,1002,2117,327
5046,674,2139,395
5047,952,2864,467
5048,1126,2347,450
5049,1026,2705,193
5050,828,2606,444
5051,1102,2725,338
5052,1110,2312,591
5053,773,2383,507
5054,974,2529,234
5055,890,2385,372
5056,934,2237,330
5057,872,2329,321
5058,1095,2194,240
5059,1311,2533,345
5060,636,2444,212
5061,1195,2165,318
5062,922,2518,355
5063,838,2144,420
5064,556,2521,324
5065,832,2161,328
5066,1077,2174,288
5067,1052,2735,364
5068,1055,2315,357
5069,1196,2197,525
5070,1145,2093,259
5071,957,2351,398
5072,1195,2856,537
5073,743,2320,428
5074,1047,2255,295
5075,820,2831,265
5076,1349,2455,220
5077,1057,2194,505
5078,1186,2261,286
5079,676,2206,340
5080,1096,2431,309
5081,1078,2291,459
5082,1202,2582,459
5083,737,2664,316
5084,1141,2688,292
5085,1177,2063,320
5086,1068,2834,322
5087,901,2362,515
5088,1153,2625,393
5089,1230,2091,207
5090,737,2270,677
5091,1075,1942,412
5092,770,2483,261
5093,960,1959,391
5094,1229,2715,526
5095,1008,2685,269
5096,753,2870,343
5097,1246,2880,420
5098,1369,2552,243
5099,1095,2089,493
5100,698,2009,359
5101,680,2205,420
5102,1154,2086,296
5103,1076,2297,391
5104,1144,1951,458
5105,967,2105,421
5106,1233,2517,311
5107,1087,2150,493
5108,1035,2508,579
5109,893,2365,401
5110,768,2879,301
5111,925,2499,289
5112,933,2495,436
5113,896,2368,346
5114,1050,2365,305
5115,1098,2755,395
5116,1265,2298,476
5117,1106,2267,221
5118,917,2587,328
5119,983,2322,577
5120,1105,2058,406
5121,1245,2333,260
5122,1188,2567,368
5123,770,2276,324
5124,1125,2433,266
5125,950,2369,272
5126,932,2619,375
5127,758,2272,326
5128,1007,2524,405
5129,961,2836,468
5130,1116,2655,467
5131,892,2311,310
5132,970,2285,368
5133,1191,2648,226
5134,1015,2337,229
5135,1045,1922,304
5136,955,2262,439
5137,660,2144,395
5138,1192,2474,402
5139,927,2063,404
5140,937,2461,387
5141,969,2875,315
5142,1262,1801,433
5143,1372,2501,284
5144,805,1993,280
5145,836,2566,383
5146,745,2250,323
5147,876,2460,348
5148,641,1985,256
5149,1108,2232,370
5150,1133,2061,364
5151,1112,2097,268
5152,799,2361,378
5153,1011,2210,279
5154,869,2536,488
5155,780,2171,337
5156,1110,2384,358
5157,836,2493,213
5158,638,2812,500
5159,923,2959,319
5160,1206,2494,546
5161,990,2768,483
5162,583,2136,349
5163,821,2794,288
5164,678,2083,310
5165,1337,2475,341
5166,828,2414,334
5167,842,2685,324
5168,813,2229,474
5169,1433,2572,272
5170,1035,1884,158
5171,976,2254,488
5172,1074,2241,255
5173,826,2608,369
5174,1020,2258,307
5175,927,2482,512
5176,862,2294,193
5177,817,2115,341
5178,1034,2803,452
5179,1051,2860,428
5180,1067,2827,288
5181,1013,2606,205
5182,1302,2641,271
5183,747,2781,276
5184,1127,2537,312
5185,1019,2160,386
5186,1065,2329,413
5187,890,2910,243
5188,953,2732,258
5189,1152,2200,283
5190,660,1849,289
5191,1302,2250,288
5192,789,2390,331
5193,1177,2409,429
5194,1101,2347,307
5195,1195,2533,523
5196,1352,2204,237
5197,1060,2257,417
5198,644,2257,796
5199,803,2705,239
5200,945,2224,424
5201,767,2143,495
5202,1039,2515,330
5203,992,2524,344
5204,949,2170,393
5205,855,2077,441
5206,976,2027,396
5207,807,2420,428
5208,892,2412,262
5209,953,2268,249
5210,1075,2136,179
5211,899,2114,255
5212,771,2408,395
5213,787,2583,512
5214,955,2674,373
5215,1136,2012,364
5216,612,2113,173
5217,1001,2624,468
5218,787,1969,345
5219,1001,2386,310
5220,814,2656,403
5221,873,2642,287
5222,914,2435,546
5223,1013,2250,297
5224,929,2438,268
5225,626,2359,471
5226,1178,1834,195
5227,913,2312,281
5228,822,2475,182
5229,1154,2085,377
5230,791,1820,273
5231,1126,2448,216
5232,810,2350,407
5233,783,2570,697
5234,683,2272,341
5235,921,2749,302
5236,1088,2497,323
5237,1118,2126,242
5238,755,1984,358
5239,684,2710,270
5240,859,2530,270
5241,1400,1895,471
5242,1144,2642,353
5243,984,2553,532
5244,1197,2640,370
5245,877,2492,434
5246,1193,3000,352
5247,1162,2435,352
5248,1250,1990,501
5249,1050,2571,331
5250,884,2430,383
5251,936,2140,276
5252,1227,2410,422
5253,1228,1945,607
5254,1015,2613,412
5255,1082,2272,351
5256,1133,2127,320
5257,1245,2889,427
5258,985,2421,529
5259,786,2468,396
5260,1158,2800,380
5261,801,2107,574
5262,1043,3097,450
5263,876,2052,455
5264,1065,2154,302
5265,998,2727,275
5266,1031,2197,355
5267,1251,2632,356
5268,580,2182,454
5269,785,2126,335
5270,1001,2258,317
5271,870,2529,365
5272,651,2719,404
5273,927,2142,298
5274,641,2174,388
5275,999,2270,443
5276,1349,2497,354
5277,865,1811,262
5278,1047,2169,445
5279,1022,2571,664
5280,1168,2210,352
5281,1109,2502,520
5282,971,2475,222
5283,1202,2433,193
5284,771,2841,286
5285,633,2822,361
5286,1057,2376,345
5287,1086,2058,497
5288,1177,2035,430
5289,1238,2430,475
5290,1086,2545,307
5291,1048,2691,264
5292,621,2118,313
5293,1081,2649,359
5294,965,2494,411
5295,842,2353,400
5296,1030,2646,549
5297,797,2268,384
5298,772,2085,463
5299,783,2328,337
5300,922,2460,285
5301,893,2507,379
5302,1140,2492,572
5303,1326,2922,249
5304,998,2617,242
5305,968,2459,348
5306,917,2541,234
5307,1334,2502,455
5308,1247,2158,564
5309,597,2382,549
5310,904,2594,364
5311,1049,2075,348
5312,975,2459,367
5313,737,2300,282
5314,907,2501,429
5315,1023,2369,244
5316,915,2576,376
5317,977,2455,222
5318,959,2558,351
5319,1294,2595,304
5320,934,2089,525
5321,1105,2683,459
5322,1164,2636,276
5323,847,2684,430
5324,984,2341,276
5325,742,2276,266
5326,1067,2540,504
5327,955,2657,235
5328,1323,2488,288
5329,1299,2156,269
5330,1007,2114,388
5331,1182,2593,472
5332,1199,2346,687
5333,1156,2129,352
5334,993,2346,491
5335,1183,2081,292
5336,1051,2554,251
5337,877,2108,452
5338,1127,2858,155
5339,625,1879,437
5340,1167,2420,335
5341,1117,2107,485
5342,719,2129,285
5343,991,2333,343
5344,949,2643,337
5345,841,2938,262
5346,1045,2599,288
5347,1015,2272,377
5348,1102,2240,356
5349,791,2331,317
5350,783,2541,288
5351,1079,2296,468
5352,1013,2383,541
5353,801,2383,252
5354,1016,2327,529
5355,1105,1741,390
5356,1212,2183,313
5357,1440,2584,483
5358,728,2549,383
5359,941,2366,345
5360,1223,2278,513
5361,1055,2421,260
5362,1046,2601,343
5363,1127,2830,582
5364,789,2402,304
5365,1103,2173,507
5366,1026,2692,305
5367,929,2359,259
5368,1088,2035,248
5369,1266,2364,511
5370,692,2172,514
5371,1045,2330,345
5372,1067,2528,358
5373,1025,2575,231
5374,874,2648,380
5375,1155,2956,387
5376,1132,2348,506
5377,875,2162,468
5378,873,2284,375
5379,1129,2613,478
5380,816,2241,350
5381,1159,2570,264
5382,1122,2340,213
5383,1011,3039,439
5384,785,2321,210
5385,995,1950,381
5386,973,2316,499
5387,1079,2193,539
5388,1146,1746,278
5389,841,2326,435
5390,866,2683,198
5391,842,1925,251
5392,890,1888,284
5393,968,1845,231
5394,902,2277,298
5395,702,2603,367
5396,818,2250,339
5397,991,1971,499
5398,757,2065,615
5399,1269,2384,524
5400,1062,2540,262
5401,1108,2511,294
5402,1046,2098,672
5403,1090,2559,421
5404,955,2662,530
5405,971,2469,316
5406,860,2786,274
5407,909,2163,256
5408,979,2430,311
5409,1045,2087,356
5410,1405,2360,297
5411,1030,2289,258
5412,1070,2442,596
5413,757,2555,571
5414,1318,2577,204
5415,1028,2606,333
5416,769,2325,375
5417,782,2441,250
5418,1015,2488,302
5419,1272,2219,388
5420,1286,2853,272
5421,1029,2862,246
5422,1182,2472,321
5423,1188,2808,338
5424,1145,2128,447
5425,1077,2388,235
5426,718,2800,486
5427,1009,2326,514
5428,1065,2048,285
5429,1062,2324,298
5430,1086,2516,486
5431,1308,2397,296
5432,1156,2128,674
5433,928,2873,203
5434,1362,2472,315
5435,1073,2521,250
5436,810,2696,386
5437,655,2408,384
5438,915,2036,507
5439,845,2350,487
5440,839,2601,333
5441,1263,2117,404
5442,1006,2884,257
5443,1176,2562,497
5444,982,2491,719
5445,722,2270,340
5446,984,2819,262
5447,780,2265,481
5448,1295,2961,354
5449,1073,2412,486
5450,974,2348,368
5451,1308,2422,346
5452,954,2541,148
5453,1233,2441,383
5454,933,1902,249
5455,876,2460,451
5456,816,2477,404
5457,1220,2466,438
5458,807,2465,535
5459,804,2493,433
5460,1086,2404,304
5461,958,2235,333
5462,731,2294,238
5463,936,2153,351
5464,1306,2454,512
5465,902,2083,383
5466,861,2233,278
5467,1099,2415,332
5468,819,2773,669
5469,1016,2618,399
5470,1100,2468,184
5471,1041,2795,312
5472,1046,1907,326
5473,819,2649,441
5474,1098,2516,227
5475,1174,2887,318
5476,1019,2360,291
5477,881,2826,334
5478,1119,2811,356
5479,1485,2489,645
5480,994,2385,358
5481,1272,2650,280
5482,1058,2716,359
5483,909,2357,382
5484,1438,2614,203
5485,763,2374,432
5486,1393,2026,474
5487,1197,2784,363
5488,1072,1906,279
5489,993,2210,591
5490,1185,2335,335
5491,996,2445,326
5492,845,2555,354
5493,1080,2739,326
5494,978,2011,289
5495,1184,2450,527
5496,1036,2384,314
5497,756,2398,360
5498,745,2578,323
5499,993,2355,402
5500,755,2771,353
5501,955,2667,426
5502,927,2461,254
5503,1267,2030,241
5504,1210,2693,350
5505,862,2571,301
5506,953,2676,276
5507,879,2520,576
5508,1346,2385,272
5509,1050,2438,638
5510,939,2279,539
5511,989,2841,348
5512,1230,2506,478
5513,717,2383,309
5514,1322,2616,276
5515,1043,2716,362
5516,1048,2180,313
5517,1025,2078,558
5518,1121,2092,345
5519,763,2799,332
5520,768,2318,265
5521,1202,2747,397
5522,818,2094,244
5523,1045,1926,340
5524,889,2400,498
5525,1146,2256,656
5526,1346,2636,239
5527,715,2904,282
5528,969,2641,200
5529,1046,2208,368
5530,1136,2561,349
5531,1121,2461,344
5532,1024,2365,196
5533,1098,1949,213
5534,1067,2165,352
5535,720,2387,254
5536,626,2197,695
5537,901,2269,188
5538,957,2491,374
5539,1005,2372,258
5540,921,2051,308
5541,920,2220,363
5542,976,1963,329
5543,1104,2616,250
5544,901,2572,280
5545,1416,2121,282
5546,882,2555,489
5547,1268,2409,385
5548,1211,2156,592
5549,1186,2091,514
5550,1132,2108,431
5551,743,2488,218
5552,1002,2178,555
5553,783,2402,324
5554,872,2643,413
5555,1158,2615,296
5556,1134,2401,253
5557,1047,2639,268
5558,1091,2109,385
5559,588,2092,253
5560,966,2098,204
5561,1284,2487,272
5562,893,2344,335
5563,861,2760,376
5564,914,2443,261
5565,953,2888,326
5566,1236,2344,479
5567,1208,2263,183
5568,943,2038,286
5569,964,2120,175
5570,1029,2473,275
5571,848,2305,328
5572,1081,1934,321
5573,1021,2630,509
5574,1094,2379,411
5575,941,2419,302
5576,748,2260,482
5577,886,2306,150
5578,990,2345,512
5579,910,2307,279
5580,1226,2679,635
5581,1021,2458,293
5582,719,2498,502
5583,954,2449,405
5584,1311,2382,298
5585,1014,2367,330
5586,1099,2236,272
5587,982,3087,301
5588,848,2720,222
5589,789,2219,312
5590,1003,2606,402
5591,900,2333,370
5592,779,2047,248
5593,1018,2244,566
5594,976,2472,560
5595,681,2856,290
5596,1182,2163,385
5597,975,2636,329
5598,1052,2338,324
5599,1332,2381,319
5600,1190,3068,379
5601,1350,2029,508
5602,1156,2427,223
5603,885,2245,327
5604,1287,2397,465
5605,966,2616,233
5606,1103,2713,550
5607,1396,2499,486
5608,1218,2638,321
5609,1237,2483,369
5610,882,2417,291
5611,1043,2775,246
5612,779,2119,343
5613,810,2635,428
5614,930,2383,294
5615,896,2334,404
5616,753,2438,315
5617,1417,2377,269
5618,1009,2655,393
5619,889,2659,446
5620,1061,1902,439
5621,1229,2170,343
5622,817,2386,614
5623,975,2508,227
5624,927,2197,435
5625,873,2136,322
5626,1295,3041,382
5627,792,2221,392
5628,755,2071,348
5629,1188,2311,390
5630,795,1894,269
5631,747,2433,264
5632,1083,2328,412
5633,1017,2216,278
5634,1066,2638,507
5635,1288,2056,383
5636,1353,1831,315
5637,1001,2538,388
5638,653,2306,336
5639,838,2316,336
5640,912,2696,414
5641,803,2099,299
5642,920,2443,207
5643,1070,2621,304
5644,810,2351,384
5645,898,2648,486
5646,1124,2665,247
5647,1274,2517,410
5648,1175,2403,272
5649,734,2424,371
5650,968,2169,381
5651,965,2375,338
5652,1062,2677,450
5653,1138,2206,527
5654,1174,2582,147
5655,1003,2456,378
5656,956,2476,382
5657,1012,2662,363
5658,870,2453,295
5659,872,2453,372
5660,1149,2486,354
5661,843,2110,208
5662,1366,2554,349
5663,1197,2810,417
5664,977,2514,561
5665,1023,2178,461
5666,639,2021,493
5667,1104,2546,611
5668,707,2898,434
5669,1039,2367,396
5670,969,2348,296
5671,984,2560,410
5672,1111,2502,421
5673,1150,2345,248
5674,1193,2524,312
5675,1344,2313,313
5676,1219,2488,544
5677,978,2230,633
5678,1306,3140,362
5679,1256,2367,266
5680,977,2196,395
5681,751,2601,295
5682,1184,2142,252
5683,1387,2345,274
5684,1036,2305,739
5685,1072,1790,443
5686,1001,2447,281
5687,1248,2525,429
5688,527,2040,407
5689,1024,2198,353
5690,1311,1927,436
5691,1050,2381,309
5692,969,2059,342
5693,1112,2628,605
5694,1244,2444,380
5695,1285,2511,296
5696,771,2319,234
5697,833,2419,317
5698,671,2547,494
5699,1324,2390,384
5700,1179,2176,240
5701,946,2644,258
5702,821,2371,375
5703,1170,2208,339
5704,1044,2484,189
5705,981,2257,437
5706,1109,2757,365
5707,1276,2186,299
5708,1058,2603,191
5709,1197,2365,497
5710,873,2590,372
5711,1149,2684,282
5712,1189,2639,359
5713,1040,2385,258
5714,1377,2011,419
5715,1114,2549,444
5716,1119,2558,358
5717,898,2415,741
5718,1170,2558,509
5719,822,2395,530
5720,1172,2497,208
5721,1033,2307,426
5722,924,2809,304
5723,1120,2426,230
5724,587,2507,145
5725,801,2542,348
5726,760,2943,425
5727,1088,2638,471
5728,1207,2240,369
5729,717,2448,366
5730,1194,2247,492
5731,1055,2289,453
5732,1011,2383,451
5733,1160,2342,258
5734,894,2381,334
5735,1181,1960,235
5736,1477,2310,290
5737,1189,1976,233
5738,851,2803,439
5739,973,2648,523
5740,1219,2680,340
5741,796,2356,344
5742,667,2689,207
5743,970,2406,227
5744,969,2227,503
5745,1050,2091,392
5746,1201,2443,284
5747,1004,2770,290
5748,1120,2583,212
5749,1363,2193,278
5750,1081,2069,442
5751,1029,2430,263
5752,1289,2233,410
5753,957,2379,212
5754,965,2336,423
5755,1002,2860,439
5756,751,2470,330
5757,830,2370,482
5758,1116,2739,367
5759,926,2665,422
5760,916,2426,249
5761,1398,1985,321
5762,1191,2385,353
5763,844,2583,451
5764,1080,2580,610
5765,1111,2278,340
5766,930,2106,233
5767,1222,2480,264
5768,858,2741,281
5769,771,2426,921
5770,1242,2355,215
5771,1090,2318,402
5772,772,2648,405
5773,1172,2747,286
5774,1276,2908,419
5775,1105,2072,390
5776,876,2344,405
5777,798,2764,285
5778,808,2806,322
5779,1042,2459,350
5780,805,2494,443
5781,798,2512,271
5782,826,2132,398
5783,1117,2144,391
5784,1043,2592,309
5785,941,2133,402
5786,1260,2669,540
5787,772,2466,391
5788,937,2415,254
5789,1149,2577,280
5790,1177,2519,338
5791,763,2492,437
5792,959,2738,431
5793,662,2203,279
5794,1302,2599,456
5795,858,2254,166
5796,1316,2192,442
5797,830,2629,241
5798,1290,2721,387
5799,1002,2600,342
5800,931,2334,241
5801,1078,2165,536
5802,1202,2196,300
5803,1123,2312,265
5804,980,2378,328
5805,1251,2566,248
5806,991,2223,259
5807,1099,2652,246
5808,1297,2291,506
5809,1115,2434,427
5810,1007,2726,284
5811,1204,2464,207
5812,608,2244,398
5813,999,2038,505
5814,1248,2783,293
5815,965,2825,332
5816,1124,2489,513
5817,1017,2473,541
5818,840,2329,402
5819,1429,2642,453
5820,1192,2183,711
5821,1027,2259,465
5822,1092,2577,286
5823,1021,2174,212
5824,959,2575,588
5825,959,2403,397
5826,858,2286,361
5827,1000,2445,395
5828,1058,1976,227
5829,747,1947,183
5830,950,2218,278
5831,1334,2610,337
5832,1032,2660,330
5833,1197,2398,558
5834,531,1655,549
5835,1116,2158,417
5836,1322,2262,606
5837,1274,2421,413
5838,990,2481,254
5839,1420,2309,536
5840,779,2607,210
5841,1472,2531,311
5842,618,2472,500
5843,1005,2199,318
5844,914,2125,475
5845,1066,2537,495
5846,1247,2043,411
5847,511,2119,425
5848,1117,2532,409
5849,1167,2375,300
5850,770,2451,422
5851,951,2489,290
5852,1149,2170,330
5853,992,2655,561
5854,1149,2438,534
5855,1092,2776,377
5856,766,2682,333
5857,1164,2669,617
5858,1160,2858,408
5859,923,2120,482
5860,913,2449,580
5861,666,2413,231
5862,1026,2229,277
5863,1000,2085,236
5864,714,2570,211
5865,1012,2763,313
5866,903,2232,274
5867,911,2409,383
5868,819,2147,339
5869,1288,2729,375
5870,807,2257,489
5871,699,2416,304
5872,1002,2258,308
5873,1180,2357,297
5874,987,2118,225
5875,989,2370,334
5876,849,2492,486
5877,949,2516,413
5878,1109,2683,475
5879,1181,2784,382
5880,759,2320,582
5881,842,2958,521
5882,759,2670,322
5883,1033,2561,308
5884,1029,2240,327
5885,1056,2538,538
5886,883,2843,265
5887,966,2731,303
5888,790,2320,536
5889,1397,2281,301
5890,1121,2173,297
5891,729,2438,322
5892,1056,2333,376
5893,1341,2595,419
5894,938,2220,338
5895,878,2653,360
5896,966,2539,477
5897,954,2357,359
5898,822,2979,282
5899,1181,2660,232
5900,868,2521,599
5901,931,2322,338
5902,1038,2112,295
5903,972,2536,239
5904,957,2424,480
5905,906,2052,277
5906,1203,3090,325
5907,1142,2689,518
5908,952,2207,387
5909,1117,2245,360
5910,656,2506,342
5911,1131,2572,226
5912,855,2024,413
5913,839,2253,374
5914,917,2613,306
5915,868,2458,285
5916,1097,2370,403
5917,1148,2586,275
5918,938,2344,209
5919,747,2869,252
5920,698,2268,438
5921,941,2715,282
5922,888,2556,393
5923,1325,2246,297
5924,908,1746,347
5925,1166,1750,414
5926,1023,1942,598
5927,1349,2582,412
5928,877,2712,239
5929,609,2673,572
5930,1382,2259,351
5931,1307,1904,466
5932,1049,2664,296
5933,950,2319,355
5934,940,2656,173
5935,822,2542,212
5936,781,2395,329
5937,793,2552,582
5938,1115,2436,394
5939,820,2307,276
5940,947,2552,463
5941,934,2488,436
5942,702,2523,232
5943,1008,2802,409
5944,942,2849,266
5945,1014,2527,718
5946,1342,2466,370
5947,1100,2251,337
5948,688,2109,406
5949,1025,2437,275
5950,821,1977,300
5951,1013,2431,174
5952,1023,2357,325
5953,859,2308,198
5954,745,2548,237
5955,862,2402,370
5956,843,2354,267
5957,933,2339,476
5958,599,2563,445
5959,751,2596,539
5960,990,2073,408
5961,937,2630,267
5962,1053,2292,290
5963,764,2459,255
5964,920,2654,475
5965,805,2755,420
5966,1047,2834,525
5967,645,2121,388
5968,1064,2753,418
5969,1308,2500,306
5970,1047,2549,290
5971,1309,2131,328
5972,1168,2634,274
5973,997,2455,315
5974,876,2630,405
5975,1287,2548,454
5976,1324,2114,293
5977,996,2116,321
5978,1187,2362,538
5979,866,2488,347
5980,1013,2490,335
5981,993,2710,157
5982,1254,2665,319
5983,842,2580,506
5984,695,2539,356
5985,1013,2573,299
5986,925,2779,480
5987,851,2219,318
5988,1035,2362,338
5989,948,2791,437
5990,1256,2029,448
5991,1193,2614,311
5992,963,2526,358
5993,858,2315,196
5994,1058,2606,263
5995,1088,2580,290
5996,1253,2030,404
5997,700,2183,350
5998,1040,2846,381
5999,1160,2185,279
6000,1121,2546,312
6001,785,2804,433
6002,674,2041,462
6003,1159,2754,403
6004,869,2354,249
6005,857,2779,209
6006,945,2730,260
6007,982,2078,268
6008,1041,2333,559
6009,1202,2259,290
6010,1138,2418,345
6011,1020,2183,321
6012,754,2526,251
6013,1328,2646,200
6014,1361,2306,262
6015,972,2519,301
6016,801,2294,388
6017,997,2735,406
6018,677,3004,270
6019,1125,2810,480
6020,1219,2491,336
6021,865,2110,349
6022,1151,2787,409
6023,963,2333,405
6024,1006,2126,549
6025,865,2380,373
6026,925,2814,203
6027,1471,2714,251
6028,1027,2029,609
6029,916,2119,361
6030,1194,2036,326
6031,796,2531,335
6032,1057,2459,264
6033,946,2669,461
6034,1073,2746,405
6035,1086,2427,173
6036,945,2515,386
6037,1036,1986,400
6038,921,2011,212
6039,1195,2427,318
6040,1019,2408,322
6041,978,2330,318
6042,1007,2187,267
6043,719,1978,381
6044,1115,2518,364
6045,1060,2491,275
6046,804,2618,251
6047,617,2515,393
6048,1247,2585,202
6049,991,2451,230
6050,862,2287,312
6051,735,2530,432
6052,1036,2750,295
6053,1148,2241,625
6054,952,2241,395
6055,1133,2608,346
6056,942,2236,237
6057,765,2621,339
6058,1022,2884,554
6059,1284,2562,439
6060,1145,2300,333
6061,851,2054,389
6062,936,2426,331
6063,828,2097,302
6064,989,2372,244
6065,714,2619,402
6066,1207,2240,405
6067,828,2220,517
6068,1484,2453,493
6069,1059,2575,309
6070,972,2588,286
6071,769,2637,501
6072,800,2430,484
6073,1028,2211,298
6074,1043,2750,207
6075,1148,2200,462
6076,1392,2196,445
6077,918,2319,315
6078,1071,2231,375
6079,940,2468,221
6080,967,2182,228
6081,1060,2140,322
6082,1168,2416,418
6083,809,2335,282
6084,1165,2524,250
6085,741,1863,419
6086,1218,2192,327
6087,1183,2054,287
6088,1044,2691,268
6089,1105,2544,281
6090,1290,2344,278
6091,1301,2675,375
6092,1000,2775,435
6093,764,2771,325
6094,1267,2668,271
6095,785,2070,316
6096,900,2383,312
6097,961,2257,239
6098,1266,2360,189
6099,875,2153,402
6100,1181,2219,255
6101,930,2896,248
6102,962,2396,263
6103,714,2014,248
6104,1201,2690,448
6105,836,2054,259
6106,892,2286,486
6107,1133,2440,474
6108,1367,2394,330
6109,524,2227,229
6110,984,2296,391
6111,935,2552,430
6112,1130,2719,466
6113,1281,1976,311
6114,1543,2484,351
6115,891,2128,473
6116,1183,2595,401
6117,1244,2367,389
6118,1067,2917,217
6119,974,2476,253
6120,1200,2433,417
6121,1303,2319,285
6122,919,2504,614
6123,1112,2184,230
6124,1151,2569,248
6125,1090,2531,255
6126,839,2689,536
6127,915,2324,355
6128,1208,2609,620
6129,1050,2725,282
6130,709,2061,466
6131,1043,2400,362
6132,1190,2636,225
6133,889,2772,341
6134,1160,2515,273
6135,1223,2677,271
6136,870,1823,425
6137,1287,2433,526
6138,1343,2506,325
6139,911,2000,303
6140,953,2116,368
6141,1094,2594,409
6142,972,2412,204
6143,851,2633,256
6144,961,2591,336
6145,710,2516,328
6146,967,2826,223
6147,854,2984,387
6148,696,2185,245
6149,866,2195,369
6150,825,2082,478
6151,830,2418,268
6152,953,2209,338
6153,706,2293,342
6154,1392,2239,427
6155,1161,2481,421
6156,1254,2455,317
6157,1045,2045,619
6158,758,2366,446
6159,1161,2424,176
6160,692,2004,435
6161,1143,2341,275
6162,762,2336,261
6163,899,2398,367
6164,646,2401,292
6165,895,2633,371
6166,1042,2533,251
6167,1062,2262,378
6168,1154,2692,268
6169,1026,2613,385
6170,843,2293,295
6171,1119,2589,565
6172,1031,2277,321
6173,886,2391,291
6174,1088,2078,613
6175,1133,2175,334
6176,909,2190,352
6177,936,2317,208
6178,807,2553,283
6179,1062,2329,470
6180,906,2671,343
6181,1017,2409,327
6182,613,2331,366
6183,837,2799,209
6184,1059,2374,298
6185,966,2313,274
6186,939,1943,260
6187,899,2433,166
6188,1096,2245,399
6189,970,2167,337
6190,891,2813,245
6191,809,2386,499
6192,1085,2250,568
6193,937,2123,483
6194,1176,2611,557
6195,946,2156,515
6196,1119,2131,385
6197,916,2081,683
6198,1291,2457,467
6199,1064,2516,295
6200,1157,2200,373
6201,684,2037,279
6202,963,2736,504
6203,752,2240,471
6204,1126,2657,189
6205,855,2755,334
6206,1228,2539,196
6207,1098,2346,602
6208,1282,2481,266
6209,1221,2364,356
6210,599,2252,275
6211,856,2234,424
6212,1044,2320,253
6213,811,2592,233
6214,1105,2606,345
6215,1070,2376,436
6216,929,2249,342
6217,646,2298,196
6218,993,2170,307
6219,931,2806,261
6220,1045,2483,276
6221,779,2187,161
6222,661,2693,375
6223,955,2485,340
6224,962,2274,315
6225,1227,2242,418
6226,1203,2339,696
6227,1397,2719,311
6228,1205,2007,633
6229,822,2268,283
6230,868,2363,484
6231,823,2560,400
6232,1150,2045,355
6233,1165,2332,272
6234,659,2355,290
6235,1071,2355,376
6236,1033,2310,203
6237,724,2146,184
6238,840,2315,515
6239,989,2682,411
6240,963,2134,373
6241,722,2162,218
6242,819,2476,386
6243,1188,2165,224
6244,746,2571,376
6245,1087,1880,343
6246,1076,2403,190
6247,990,2311,354
6248,1025,2055,421
6249,983,2535,313
6250,1030,2333,298
6251,1188,2673,399
6252,1113,2279,541
6253,857,2371,238
6254,969,2572,302
6255,1145,2620,324
6256,733,2158,351
6257,1041,2730,198
6258,1043,2364,479
6259,666,2676,425
6260,1217,2255,350
6261,773,2019,528
6262,677,2183,427
6263,924,2559,635
6264,1248,2595,322
6265,1359,2174,315
6266,1303,2274,395
6267,1087,2267,310
6268,935,2251,150
6269,1096,2331,189
6270,1023,2230,343
6271,1156,2615,362
6272,1120,2370,323
6273,1261,2702,279
6274,948,3135,355
6275,792,2959,375
6276,952,2636,502
6277,1443,2748,184
6278,1020,2310,326
6279,1143,2427,532
6280,1125,2010,496
6281,1070,2553,478
6282,852,2520,400
6283,1182,2401,429
6284,977,2503,335
6285,891,2311,340
6286,978,2424,313
6287,1052,2178,136
6288,1087,2009,188
6289,1103,2609,329
6290,939,2237,274
6291,867,2380,254
6292,832,1939,238
6293,1087,2264,462
6294,1032,1997,338
6295,1194,2303,357
6296,1100,2224,279
6297,1207,1841,639
6298,820,2223,365
6299,879,2430,205
6300,1207,2097,305
6301,1185,1573,428
6302,673,2314,532
6303,809,2415,202
6304,899,2493,364
6305,1043,2523,326
6306,1332,2403,445
6307,891,2453,187
6308,1064,2477,398
6309,1054,2451,561
6310,1047,2174,465
6311,1057,2494,221
6312,1072,2608,454
6313,1190,2571,292
6314,1058,2570,206
6315,1260,2860,422
6316,1097,2691,472
6317,1088,2731,228
6318,917,2334,285
6319,787,3013,480
6320,951,1653,363
6321,639,2869,289
6322,1023,2501,347
6323,983,2473,360
6324,886,2211,244
6325,1037,2289,260
6326,1188,2150,359
6327,1066,2386,370
6328,722,2438,337
6329,1045,2558,443
6330,1014,2505,389
6331,776,2114,390
6332,936,2582,394
6333,989,1983,314
6334,967,2400,354
6335,1059,2586,238
6336,835,2426,334
6337,859,2680,279
6338,915,2600,199
6339,1145,2431,691
6340,1026,2758,263
6341,1019,2278,242
6342,1359,2068,353
6343,797,2358,337
6344,833,2517,200
6345,877,1818,462
6346,960,2385,304
6347,662,2521,315
6348,956,2147,391
6349,1085,2336,242
6350,1077,2365,355
6351,1214,2348,353
6352,765,2514,203
6353,1046,2748,372
6354,917,2394,447
6355,1146,2146,563
6356,902,2528,381
6357,1135,2443,229
6358,897,2442,481
6359,745,2436,241
6360,1168,2367,331
6361,833,2622,392
6362,823,2239,299
6363,855,2350,198
6364,825,2818,337
6365,974,2124,391
6366,1059,2794,266
6367,1029,2146,321
6368,918,2049,514
6369,873,2461,406
6370,1306,2576,468
6371,631,1757,508
6372,908,2734,510
6373,945,2086,297
6374,871,2373,226
6375,1012,2374,443
6376,805,2049,426
6377,829,2658,383
6378,1036,2368,645
6379,1130,2113,538
6380,841,2069,313
6381,987,2585,495
6382,858,2242,204
6383,936,2610,322
6384,1154,2764,320
6385,677,2510,190
6386,792,2031,568
6387,1064,2139,280
6388,1005,2535,285
6389,839,1867,357
6390,1066,2383,397
6391,856,2110,303
6392,1161,2508,288
6393,1358,2525,223
6394,949,2712,315
6395,876,2460,407
6396,1170,2604,496
6397,877,2901,247
6398,1183,2052,528
6399,855,2435,344
6400,1195,2665,327
6401,1055,2914,220
6402,1047,2607,373
6403,1206,2390,357
6404,1325,2377,374
6405,856,1998,524
6406,914,2813,243
6407,1084,2324,391
6408,982,2022,501
6409,861,2549,385
6410,1175,2178,374
6411,1285,2266,430
6412,1110,2789,491
6413,994,2200,441
6414,1016,2398,445
6415,905,2664,337
6416,825,2639,368
6417,1206,2336,379
6418,928,2175,360
6419,682,2513,455
6420,1147,2705,344
6421,690,2535,379
6422,820,2276,330
6423,906,2733,701
6424,836,2486,263
6425,708,2649,356
6426,1207,2337,324
6427,1052,2187,439
6428,1351,1964,294
6429,1057,2553,345
6430,789,2365,453
6431,938,2276,398
6432,981,2340,389
6433,983,2498,452
6434,799,2516,266
6435,1057,1655,272
6436,1097,2277,605
6437,1027,2423,302
6438,995,2311,318
6439,1060,2656,304
6440,1020,2618,439
6441,901,2710,374
6442,782,2302,291
6443,1280,2547,370
6444,1263,1962,246
6445,1183,2228,366
6446,1108,2454,342
6447,969,2546,250
6448,909,1980,381
6449,980,2398,220
6450,729,2408,181
6451,877,2214,389
6452,1137,2097,276
6453,1240,2176,399
6454,1081,2369,334
6455,1322,2384,425
6456,1039,2615,249
6457,1233,2912,624
6458,1255,2540,356
6459,809,1805,262
6460,978,2443,448
6461,775,2317,280
6462,1069,2630,272
6463,922,2741,548
6464,819,2250,320
6465,766,2288,493
6466,846,2445,280
6467,682,2428,286
6468,1164,2592,295
6469,869,2554,605
6470,713,2514,379
6471,882,2301,195
6472,1174,2131,329
6473,629,2434,369
6474,871,2514,371
6475,839,2579,408
6476,894,2284,389
6477,1019,2483,606
6478,1217,2196,454
6479,1087,2604,251
6480,906,2207,312
6481,747,3013,224
6482,934,2678,394
6483,613,1772,312
6484,1062,2629,314
6485,1418,2588,193
6486,829,2043,325
6487,1064,2896,319
6488,1207,1951,230
6489,968,2326,283
6490,903,2148,346
6491,1115,2387,310
6492,1154,2756,485
6493,776,2374,230
6494,982,2611,583
6495,1221,2277,369
6496,1258,2565,309
6497,1113,1960,251
6498,1152,2820,289
6499,965,2048,664
6500,1324,2694,154
6501,957,2070,526
6502,793,2908,337
6503,1093,2656,241
6504,1100,2750,283
6505,765,2337,427
6506,1267,2148,251
6507,1078,2549,375
6508,985,2728,204
6509,1102,2045,306
6510,922,2293,360
6511,993,2597,251
6512,841,2704,586
6513,1046,2662,374
6514,882,2449,308
6515,984,2350,325
6516,1014,1998,292
6517,978,2200,410
6518,1150,2464,428
6519,1170,2358,211
6520,969,2167,307
6521,1150,2261,264
6522,780,2455,507
6523,791,2599,465
6524,735,2412,161
6525,1020,2462,394
6526,1195,2467,307
6527,891,1819,344
6528,977,2644,281
6529,713,2127,326
6530,1203,2127,299
6531,1073,1985,207
6532,648,2531,312
6533,940,2640,501
6534,1115,2278,431
6535,1023,2223,268
6536,835,2710,360
6537,1332,2250,161
6538,1027,2489,366
6539,1124,2610,708
6540,1082,2547,427
6541,825,2957,484
6542,1240,2374,290
6543,1077,2620,368
6544,1335,2582,214
6545,859,2350,362
6546,1030,2891,319
6547,815,1867,346
6548,922,2616,473
6549,1100,2489,278
6550,884,2265,202
6551,952,2170,309
6552,946,2489,387
6553,1222,2226,407
6554,1106,2119,358
6555,1192,2323,379
6556,929,3041,327
6557,1144,2628,539
6558,927,2560,300
6559,868,2426,353
6560,1151,2102,286
6561,1067,2238,289
6562,901,2257,383
6563,1030,2805,402
6564,933,1893,333
6565,776,2606,322
6566,978,2524,427
6567,1148,2123,419
6568,1060,2705,186
6569,1070,1562,328
6570,925,2587,386
6571,1004,2250,529
6572,975,2522,403
6573,798,2623,315
6574,1121,2015,318
6575,957,2299,678
6576,1161,1985,451
6577,909,2206,389
6578,983,2316,402
6579,1127,1969,218
6580,1169,2423,394
6581,1290,2409,222
6582,889,2799,378
6583,900,2475,204
6584,1068,1958,258
6585,1032,2049,329
6586,1033,2233,327
6587,915,2797,374
6588,1336,2887,291
6589,1276,2502,537
6590,1272,2129,427
6591,943,2677,240
6592,694,2063,338
6593,912,2465,249
6594,1127,2805,477
6595,1010,1982,377
6596,1042,2102,340
6597,850,2371,564
6598,1145,2170,313
6599,949,1730,376
6600,949,2594,440
6601,979,2283,357
6602,876,2444,308
6603,1276,2546,287
6604,1277,2423,442
6605,1008,2092,332
6606,769,2381,324
6607,668,2306,422
6608,915,2690,467
6609,973,2660,443
6610,1074,2055,437
6611,844,2323,474
6612,801,2104,404
6613,1047,2484,444
6614,844,2153,281
6615,876,2632,211
6616,1464,2338,414
6617,1060,2504,366
6618,781,2391,469
6619,765,2942,389
6620,958,2429,340
6621,1105,2328,299
6622,1084,2488,292
6623,918,2669,615
6624,930,2545,439
6625,849,2763,319
6626,747,2206,384
6627,781,2246,476
6628,1061,2685,235
6629,1283,2389,381
6630,788,2779,302
6631,1089,2246,434
6632,986,2347,361
6633,1156,2423,306
6634,1137,2358,316
6635,1265,2895,240
6636,935,2418,315
6637,956,2899,288
6638,1449,2336,409
6639,716,2442,289
6640,1545,2663,627
6641,1179,2722,461
6642,1029,2952,255
6643,1069,2568,341
6644,900,2159,274
6645,1032,2452,372
6646,1149,2716,309
6647,1008,2458,587
6648,972,2407,419
6649,879,2810,276
6650,1158,2432,427
6651,639,2107,359
6652,1286,2566,288
6653,1082,2402,344
6654,1313,2328,175
6655,1217,2493,242
6656,951,2032,229
6657,958,2160,324
6658,1409,2392,359
6659,703,2445,196
6660,1079,2420,494
6661,924,2679,290
6662,799,3172,229
6663,1155,1931,355
6664,858,2535,412
6665,1096,2285,438
6666,874,1834,261
6667,1066,2163,356
6668,954,2166,270
6669,1311,2448,467
6670,1020,2566,324
6671,1105,2142,241
6672,984,2157,197
6673,1372,2616,490
6674,1116,2172,646
6675,785,2203,302
6676,1188,2733,464
6677,1295,2524,318
6678,798,2360,332
6679,1286,2472,385
6680,998,2165,464
6681,1069,1942,660
6682,1046,2126,302
6683,716,2470,228
6684,1264,2133,475
6685,807,2604,207
6686,1435,2506,260
6687,1200,2436,220
6688,1043,2190,219
6689,1063,2151,345
6690,1181,2636,191
6691,1244,2323,566
6692,786,2558,219
6693,1076,2328,611
6694,831,2480,494
6695,1069,2249,291
6696,1008,2513,299
6697,712,2281,191
6698,822,2292,466
6699,1083,2201,276
6700,861,2483,433
6701,915,2147,536
6702,1140,2414,270
6703,896,2425,275
6704,965,2857,533
6705,897,2312,452
6706,1143,2851,343
6707,714,1968,277
6708,1045,2202,359
6709,808,2621,266
6710,968,2283,322
6711,1141,2096,401
6712,554,2406,255
6713,1319,2011,277
6714,1077,2657,378
6715,954,2353,305
6716,956,2241,317
6717,779,2243,300
6718,669,2240,341
6719,613,2658,462
6720,956,2272,257
6721,987,1958,283
6722,1036,2693,274
6723,1434,2686,491
6724,1216,2329,396
6725,901,2631,236
6726,867,2667,284
6727,1005,1735,236
6728,990,2166,293
6729,1156,2204,277
6730,1079,2610,245
6731,816,2365,371
6732,1018,2596,292
6733,1150,2014,489
6734,1069,2077,435
6735,933,2500,200
6736,705,2107,302
6737,970,2536,293
6738,1036,2345,411
6739,930,2937,308
6740,1039,2172,277
6741,956,2458,306
6742,817,2384,234
6743,1197,2065,308
6744,974,2568,659
6745,1142,2566,526
6746,807,2072,331
6747,1200,2105,506
6748,545,2456,435
6749,841,2130,263
6750,1137,2609,321
6751,990,2787,536
6752,1165,2722,344
6753,1230,2173,614
6754,992,2345,197
6755,1386,2011,227
6756,1088,2598,221
6757,1052,2636,429
6758,940,1963,332
6759,820,2782,702
6760,749,2241,288
6761,1090,2694,253
6762,1314,2630,642
6763,1061,2439,284
6764,987,2718,379
6765,1056,2425,521
6766,1017,1930,273
6767,1029,2558,509
6768,850,2100,268
6769,967,2382,419
6770,1213,2734,203
6771,1085,2628,351
6772,901,2409,657
6773,1190,2440,178
6774,1138,2431,215
6775,1133,2219,600
6776,1063,2409,453
6777,1111,2535,414
6778,832,2156,287
6779,745,2510,411
6780,812,2463,378
6781,1065,2446,282
6782,796,2088,417
6783,939,2413,428
6784,817,2662,268
6785,964,2736,340
6786,797,2620,599
6787,1062,2433,294
6788,984,2254,352
6789,618,2238,424
6790,1459,2162,261
6791,855,2107,455
6792,819,2345,394
6793,1019,2759,201
6794,946,2497,381
6795,1209,2607,408
6796,832,2459,397
6797,1011,1947,391
6798,1109,2569,349
6799,749,1731,378
6800,641,2300,305
6801,1218,2707,390
6802,955,2371,269
6803,1058,2082,398
6804,1163,2129,301
6805,1003,2732,201
6806,1104,2581,462
6807,1121,2580,263
6808,978,2048,488
6809,971,2950,356
6810,852,2525,250
6811,1003,2046,409
6812,1012,2719,343
6813,673,2504,311
6814,902,2803,279
6815,906,2457,351
6816,1143,2288,598
6817,1038,2630,309
6818,898,2409,340
6819,1144,2140,332
6820,1016,1956,263
6821,948,2620,257
6822,1327,2375,369
6823,825,2537,239
6824,1196,2411,292
6825,805,2302,324
6826,824,2504,344
6827,828,1983,187
6828,1106,2560,421
6829,1197,2284,402
6830,1045,2544,327
6831,871,2026,363
6832,1049,2184,284
6833,933,2358,210
6834,1042,2822,265
6835,923,2675,509
6836,1129,2143,375
6837,932,2180,263
6838,1010,2167,384
6839,862,2300,471
6840,950,2487,355
6841,944,2239,366
6842,936,2081,300
6843,698,2479,565
6844,702,2943,437
6845,852,2651,320
6846,936,2452,223
6847,918,2290,420
6848,945,2481,409
6849,740,2224,378
6850,1299,2063,426
6851,1146,2509,362
6852,730,1960,231
6853,780,2222,240
6854,968,2378,419
6855,1221,2470,343
6856,930,2056,555
6857,1177,2311,377
6858,950,2093,271
6859,896,2173,341
6860,594,2518,367
6861,827,2759,246
6862,896,2383,376
6863,1329,2206,277
6864,869,2642,326
6865,747,2068,373
6866,1250,2232,503
6867,1200,2524,469
6868,1001,2261,403
6869,1401,2121,595
6870,1206,2183,457
6871,833,2342,226
6872,924,2453,377
6873,930,1972,476
6874,1244,2223,423
6875,1100,2182,350
6876,1013,2424,392
6877,988,2452,305
6878,1049,2272,401
6879,983,2636,355
6880,1266,2362,370
6881,1078,1982,214
6882,1303,3092,320
6883,1460,2334,356
6884,795,1931,214
6885,760,2257,438
6886,848,2243,223
6887,997,2229,343
6888,1085,2161,250
6889,1018,2093,265
6890,1031,2803,266
6891,979,2421,305
6892,1079,2216,410
6893,863,2557,369
6894,1215,2412,255
6895,886,1762,401
6896,1174,2235,384
6897,718,2099,571
6898,854,2481,572
6899,1221,2564,274
6900,760,2583,305
6901,1066,2535,464
6902,763,2168,172
6903,956,2164,338
6904,920,2229,397
6905,971,2307,262
6906,1193,2265,348
6907,1118,2069,279
6908,898,2529,390
6909,1176,2723,315
6910,833,2938,481
6911,1221,2491,517
6912,1422,2783,501
6913,1141,2147,409
6914,799,2900,397
6915,716,2343,287
6916,1191,2679,381
6917,1427,1977,327
6918,1045,2685,528
6919,1255,2646,386
6920,961,2173,368
6921,894,2311,486
6922,1288,2430,419
6923,943,2091,244
6924,810,1906,517
6925,899,2736,441
6926,1376,2025,401
6927,1472,2594,519
6928,884,2360,353
6929,907,2305,380
6930,998,2229,301
6931,1023,2384,425
6932,794,2255,349
6933,1031,3035,452
6934,835,2616,403
6935,1191,2302,592
6936,840,2470,354
6937,901,2313,327
6938,1367,2527,600
6939,1225,2259,426
6940,1256,2572,371
6941,1043,2001,277
6942,846,2638,371
6943,1309,2562,329
6944,1273,2569,328
6945,962,2731,455
6946,748,2080,402
6947,1104,2461,414
6948,1064,2146,276
6949,1159,2489,352
6950,740,2666,280
6951,1189,2019,311
6952,1088,2572,419
6953,816,2118,357
6954,753,2424,520
6955,970,2441,314
6956,1090,2292,374
6957,1201,2702,264
6958,870,2497,402
6959,914,2513,425
6960,1112,2818,425
6961,1048,2809,246
6962,1030,2880,424
6963,1130,2140,192
6964,1470,2203,254
6965,886,2769,258
6966,982,2800,386
6967,1092,2334,347
6968,1311,2563,378
6969,1229,2484,363
6970,1037,2415,342
6971,700,2485,502
6972,893,2680,274
6973,1516,2385,437
6974,1215,2200,476
6975,1316,2474,257
6976,1040,2411,400
6977,653,2551,239
6978,1165,2059,205
6979,758,2745,414
6980,1009,2657,284
6981,1111,2223,275
6982,1023,2259,250
6983,919,2387,327
6984,1020,2426,350
6985,797,2174,419
6986,1181,2489,672
6987,1319,2203,387
6988,907,2721,279
6989,856,2084,294
6990,1002,2263,527
6991,760,2606,310
6992,937,2757,357
6993,1056,2140,407
6994,1257,2570,315
6995,1045,2478,262
6996,714,2288,231
6997,1206,3113,392
6998,1037,2177,482
6999,702,2759,329
7000,965,2334,461
7001,976,2157,588
7002,1134,2276,400
7003,803,2504,494
7004,918,2359,319
7005,1077,2311,839
7006,1231,2542,248
7007,1117,2912,230
7008,887,2516,448
7009,864,2504,448
7010,926,2281,375
7011,1079,2380,408
7012,1017,2470,355
7013,1048,2285,355
7014,1234,2619,364
7015,868,2439,544
7016,864,2627,403
7017,865,2766,570
7018,1145,2178,502
7019,961,1602,312
7020,1037,2372,384
7021,1197,2338,234
7022,1031,2390,256
7023,979,2110,296
7024,1099,2071,443
7025,931,2192,386
7026,1203,2286,416
7027,682,2102,218
7028,1124,2540,163
7029,1383,2529,448
7030,1286,2328,330
7031,1050,2283,319
7032,1348,2053,231
7033,1118,2361,614
7034,1059,2307,660
7035,1103,1974,361
7036,833,2522,374
7037,1088,2517,402
7038,1001,2599,394
7039,873,2266,365
7040,789,2400,241
7041,700,2507,425
7042,1090,2252,349
7043,849,1906,336
7044,1005,2216,359
7045,1094,1930,250
7046,1114,2193,258
7047,986,2762,230
7048,1170,2026,315
7049,1232,2856,420
7050,784,2697,210
7051,796,2258,362
7052,987,2239,382
7053,888,1989,306
7054,1129,2209,353
7055,1050,2924,327
7056,927,2549,460
7057,1306,2529,445
7058,972,2496,312
7059,1302,2510,291
7060,876,2398,408
7061,1094,2492,169
7062,906,2425,220
7063,711,2103,267
7064,780,2111,573
7065,1137,2005,283
7066,1085,2473,303
7067,821,2651,340
7068,1065,2108,193
7069,702,2475,508
7070,1158,1975,707
7071,678,2001,416
7072,967,2029,418
7073,1058,2179,315
7074,734,2751,498
7075,1002,2579,451
7076,692,2366,398
7077,1098,2323,339
7078,1174,2218,477
7079,1106,2163,268
7080,1045,2307,330
7081,1006,2329,360
7082,1178,2641,560
7083,914,2352,295
7084,831,2716,300
7085,737,2744,301
7086,1101,2388,223
7087,859,2466,357
7088,1278,2413,492
7089,1217,2187,299
7090,1044,2201,336
7091,766,2295,420
7092,1112,2127,271
7093,1085,2410,334
7094,1052,2385,583
7095,1106,2589,548
7096,980,2418,474
7097,977,2335,250
7098,1116,2301,433
7099,1073,2835,278
7100,1189,2592,208
7101,1359,2507,412
7102,636,2726,257
7103,1073,2605,459
7104,1123,2406,366
7105,1336,2557,331
7106,854,2479,368
7107,919,2203,600
7108,838,2142,256
7109,815,2530,272
7110,887,2243,266
7111,1184,2311,232
7112,678,2353,441
7113,975,2455,492
7114,1288,2593,275
7115,1093,3190,326
7116,1138,1827,211
7117,648,2135,313
7118,878,2879,307
7119,1152,2509,457
7120,893,2481,290
7121,905,2478,474
7122,756,2351,279
7123,1216,2545,432
7124,1370,2300,335
7125,1253,2373,409
7126,1025,1972,459
7127,1091,2704,326
7128,1193,2127,481
7129,850,2666,370
7130,940,2411,173
7131,884,2330,366
7132,1078,2543,443
7133,1236,2517,258
7134,924,2746,369
7135,898,2617,223
7136,1125,2393,361
7137,750,2054,321
7138,1013,2173,217
7139,1126,2991,371
7140,885,2339,326
7141,1205,2165,348
7142,1071,2254,848
7143,1204,2614,349
7144,744,2301,404
7145,1143,2660,616
7146,1219,2402,494
7147,877,2545,358
7148,864,1972,399
7149,1499,2276,398
7150,1294,2277,480
7151,1094,2513,627
7152,1271,2910,452
7153,852,2480,286
7154,785,2852,571
7155,1058,2817,249
7156,677,1945,423
7157,695,2448,464
7158,843,2874,306
7159,1028,2342,440
7160,839,2309,334
7161,785,2225,496
7162,903,2638,432
7163,946,2391,253
7164,1220,2671,297
7165,735,2228,431
7166,1163,2629,415
7167,1155,2761,410
7168,951,2478,331
7169,861,1964,238
7170,1060,2441,512
7171,946,2381,280
7172,1161,2003,369
7173,1025,2366,325
7174,1108,2499,151
7175,1246,2653,363
7176,1176,2418,289
7177,1077,2351,251
7178,878,2100,301
7179,1058,2598,612
7180,1314,2566,290
7181,992,2750,364
7182,1107,2615,382
7183,803,2482,339
7184,803,2136,499
7185,1196,2451,328
7186,862,2481,283
7187,1171,2830,273
7188,877,2541,391
7189,1202,2774,344
7190,1245,2247,335
7191,1186,2386,275
7192,1167,2655,380
7193,1183,2359,334
7194,959,2334,295
7195,1129,2663,209
7196,1105,2252,373
7197,1036,2556,351
7198,851,2493,230
7199,1025,2494,288
7200,740,2348,677
7201,919,2105,352
7202,1139,2115,148
7203,1016,2188,363
7204,988,2317,590
7205,1067,1933,541
7206,997,2069,623
7207,1116,2158,306
7208,1224,2250,501
7209,858,2816,508
7210,1047,2253,367
7211,935,3103,214
7212,777,2703,309
7213,693,2443,235
7214,1136,2298,376
7215,834,2332,360
7216,850,2818,257
7217,1002,2651,449
7218,1032,2409,209
7219,1042,2087,224
7220,987,2878,318
7221,1074,2422,368
7222,1152,2682,439
7223,1016,2978,211
7224,962,2507,447
7225,1288,2654,515
7226,1025,2324,374
7227,1142,2264,354
7228,1061,2391,289
7229,997,2018,274
7230,1439,2105,273
7231,816,2412,308
7232,946,2445,359
7233,1279,1715,483
7234,952,2349,393
7235,934,2417,369
7236,777,2704,240
7237,820,2030,421
7238,1260,2273,166
7239,761,2321,545
7240,870,2350,362
7241,886,2250,471
7242,953,2579,295
7243,1071,2422,296
7244,951,2625,290
7245,1158,2536,147
7246,989,2489,367
7247,987,2059,431
7248,1267,2218,559
7249,739,2577,262
7250,1119,2553,249
7251,613,2199,437
7252,844,2730,396
7253,902,2190,432
7254,977,2501,306
7255,1226,2676,373
7256,1136,2363,370
7257,970,2303,309
7258,1274,2404,408
7259,695,2603,474
7260,1127,2040,287
7261,1083,2549,474
7262,1065,2447,239
7263,1074,2051,424
7264,882,2185,226
7265,1175,2797,241
7266,1186,2473,429
7267,812,2532,303
7268,1197,2431,437
7269,1348,2603,208
7270,940,2625,296
7271,1068,2701,273
7272,755,2533,264
7273,1067,2261,463
7274,1188,2584,344
7275,1247,2679,378
7276,1333,2542,348
7277,946,2402,420
7278,879,2530,222
7279,1198,2043,439
7280,994,2797,287
7281,681,2322,280
7282,961,1974,390
7283,1325,2369,533
7284,668,2484,407
7285,1029,2243,156
7286,1187,2540,283
7287,1064,2646,312
7288,1424,2223,281
7289,949,2096,279
7290,1015,2622,279
7291,1149,2420,602
7292,904,1875,423
7293,937,2327,170
7294,768,2619,327
7295,1031,2983,194
7296,1080,2281,429
7297,1080,2090,338
7298,1128,2417,573
7299,639,2343,286
7300,945,2370,433
7301,1026,2466,273
7302,798,2228,434
7303,1158,2228,307
7304,1166,2710,371
7305,1307,2704,216
7306,1056,2305,489
7307,845,1992,280
7308,1221,2515,349
7309,1471,2334,447
7310,948,2245,918
7311,1415,2445,379
7312,1018,2683,602
7313,1184,2333,331
7314,837,2416,311
7315,925,2431,414
7316,905,2494,331
7317,926,2284,184
7318,633,2746,471
7319,714,1920,218
7320,876,2779,540
7321,1038,2621,405
7322,1318,2821,187
7323,1071,2433,573
7324,844,2419,353
7325,1104,2596,440
7326,1119,2303,220
7327,886,2397,303
7328,1254,2552,341
7329,937,2542,325
7330,815,2353,400
7331,701,2749,375
7332,925,2392,196
7333,1187,2574,383
7334,930,2284,340
7335,753,2815,397
7336,819,1998,352
7337,1055,2054,541
7338,783,2280,346
7339,949,2459,424
7340,893,1923,314
7341,1058,2356,265
7342,863,2612,247
7343,1263,2682,239
7344,938,1805,281
7345,1016,2520,421
7346,908,2316,405
7347,1086,2249,333
7348,1107,2499,371
7349,1196,2593,464
7350,863,2569,162
7351,1006,2788,541
7352,1071,2133,404
7353,789,2238,361
7354,953,2476,472
7355,838,2005,384
7356,1248,2316,296
7357,1059,2329,244
7358,1105,2248,352
7359,1040,2790,298
7360,972,2301,533
7361,647,2570,437
7362,1037,2001,339
7363,1189,2289,476
7364,1114,2277,430
7365,958,2540,246
7366,838,3043,380
7367,860,2578,562
7368,994,2540,429
7369,1038,2564,355
7370,886,2508,468
7371,1208,2330,297
7372,936,2467,329
7373,1133,2469,411
7374,920,2697,228
7375,1254,2326,234
7376,725,2466,316
7377,1101,1841,287
7378,1242,2664,284
7379,712,2508,466
7380,1334,2508,252
7381,879,2446,288
7382,903,2315,510
7383,1245,2467,313
7384,810,2567,342
7385,816,2799,510
7386,896,2542,295
7387,1080,2703,264
7388,1002,2547,300
7389,979,2391,296
7390,1178,1975,419
7391,953,2336,257
7392,1141,2561,363
7393,868,2393,465
7394,974,2370,248
7395,932,2499,285
7396,1073,2164,241
7397,901,2453,495
7398,1092,2179,273
7399,905,2227,363
7400,1036,2401,330
7401,1006,2199,365
7402,941,2294,311
7403,731,2614,242
7404,1000,2031,370
7405,1275,2287,450
7406,1246,2191,444
7407,1455,2482,257
7408,1021,2785,502
7409,906,2496,319
7410,717,2350,397
7411,1208,2552,347
7412,831,2695,487
7413,1086,2449,525
7414,925,2419,364
7415,820,2497,325
7416,670,2223,218
7417,1092,2537,410
7418,1477,2468,288
7419,1271,1942,585
7420,694,2453,537
7421,971,2616,449
7422,1008,2111,460
7423,728,2313,272
7424,788,2194,314
7425,1115,2477,448
7426,998,2639,317
7427,830,2590,347
7428,1057,2208,326
7429,973,2953,427
7430,887,2491,649
7431,810,2497,373
7432,1074,2343,324
7433,1381,2303,340
7434,937,2472,267
7435,978,2359,225
7436,939,2914,350
7437,1008,2156,288
7438,1234,2453,291
7439,1242,2674,418
7440,874,1922,285
7441,1026,2570,476
7442,640,2316,358
7443,839,2190,284
7444,947,2286,380
7445,826,2202,295
7446,780,2315,469
7447,834,2846,432
7448,1317,2440,226
7449,642,2252,471
7450,1366,2875,677
7451,874,2265,318
7452,926,2137,306
7453,927,2496,469
7454,1038,3032,301
7455,817,2437,337
7456,1236,2095,353
7457,1005,2074,236
7458,1010,2544,235
7459,554,2163,393
7460,1029,2470,499
7461,799,2547,224
7462,1020,2349,326
7463,858,2320,412
7464,757,2772,282
7465,1204,2617,371
7466,1052,2690,199
7467,933,2404,377
7468,1084,2337,289
7469,945,1955,275
7470,954,2231,446
7471,995,2628,447
7472,1384,2597,496
7473,685,2180,381
7474,713,2267,619
7475,1026,2541,202
7476,1309,2691,342
7477,1119,2125,705
7478,671,2584,291
7479,771,2416,333
7480,1044,2725,364
7481,874,2897,333
7482,1409,2168,242
7483,1183,2058,457
7484,1239,2323,565
7485,1049,2282,247
7486,838,2310,485
7487,1132,2514,316
7488,1073,2649,235
7489,1146,2421,366
7490,947,2579,301
7491,695,2535,431
7492,593,2270,289
7493,1069,2504,360
7494,1168,2476,314
7495,1177,2155,275
7496,1184,2302,351
7497,1036,2318,327
7498,1430,2024,273
7499,1020,2450,253
7500,819,2423,246
7501,779,2144,204
7502,1102,2377,345
7503,1065,2519,273
7504,834,2645,477
7505,1038,2343,237
7506,804,2552,822
7507,718,2602,178
7508,931,2582,482
7509,560,2552,592
7510,1020,2363,227
7511,780,2113,333
7512,978,2131,612
7513,819,2650,292
7514,692,2626,422
7515,803,2623,279
7516,896,2370,604
7517,979,2289,465
7518,1253,2433,473
7519,803,2282,337
7520,737,2404,413
7521,1455,2203,304
7522,1166,2599,163
7523,1085,2482,383
7524,777,2714,659
7525,1054,2490,477
7526,1162,2499,411
7527,1117,2503,454
7528,1288,2201,311
7529,1160,2659,405
7530,1126,2944,237
7531,885,2452,184
7532,868,2385,429
7533,988,2398,224
7534,877,2596,278
7535,923,2460,381
7536,1126,2521,304
7537,834,2142,487
7538,1062,1859,446
7539,967,2349,270
7540,971,2551,395
7541,1512,2487,256
7542,621,2700,351
7543,1182,2089,363
7544,735,2501,447
7545,1208,2673,296
7546,1337,1904,433
7547,767,1985,414
7548,1181,2376,288
7549,973,2047,437
7550,778,2520,446
7551,1165,2783,382
7552,1127,2413,439
7553,800,2305,349
7554,1306,2533,364
7555,813,2413,373
7556,814,2054,269
7557,1084,2447,431
7558,1138,2207,339
7559,1021,2317,383
7560,936,2628,315
7561,939,2260,527
7562,761,2363,490
7563,934,2365,305
7564,922,2481,290
7565,1142,2725,490
7566,941,2367,332
7567,1208,2241,368
7568,1262,2289,427
7569,1013,2291,260
7570,1107,2135,366
7571,656,2149,203
7572,740,2283,241
7573,985,2047,398
7574,1214,2381,187
7575,1061,2695,450
7576,1162,2133,326
7577,885,2566,409
7578,910,2610,191
7579,1063,2525,363
7580,936,1963,357
7581,774,2875,429
7582,1277,2398,280
7583,1170,2309,376
7584,893,2980,453
7585,1215,2307,226
7586,783,2545,277
7587,944,2404,327
7588,1013,2199,408
7589,962,2576,391
7590,921,2613,445
7591,956,2255,350
7592,636,2471,338
7593,789,2562,242
7594,1192,2655,465
7595,979,2326,232
7596,982,1999,458
7597,1035,2435,285
7598,767,2068,221
7599,1117,2415,415
7600,1161,2172,386
7601,994,2530,381
7602,859,2180,473
7603,885,2306,220
7604,769,2684,355
7605,1092,2456,307
7606,1108,2202,276
7607,1214,2624,497
7608,1224,2208,228
7609,1150,2304,261
7610,1364,2168,363
7611,1036,2757,243
7612,1015,2004,293
7613,1026,3002,334
7614,916,2973,367
7615,1081,2662,188
7616,933,2165,313
7617,871,2302,290
7618,822,2254,311
7619,1097,2394,259
7620,1282,2378,269
7621,1066,2463,378
7622,814,2545,407
7623,874,2316,200
7624,807,2594,238
7625,1120,2391,273
7626,967,2336,374
7627,959,2541,490
7628,800,2434,550
7629,1259,2368,346
7630,1147,2472,196
7631,1104,2720,331
7632,1212,2623,377
7633,935,2927,195
7634,747,2126,423
7635,1094,2752,314
7636,933,2147,321
7637,1603,2530,370
7638,1012,2362,287
7639,902,2785,276
7640,1277,2737,196
7641,706,2473,306
7642,994,1996,365
7643,781,1969,336
7644,888,2884,494
7645,962,2534,422
7646,947,2424,351
7647,935,2619,245
7648,1130,2611,388
7649,1054,2228,313
7650,1064,2457,379
7651,1068,2404,448
7652,841,2373,253
7653,827,2656,492
7654,1063,2166,221
7655,784,2211,498
7656,723,2695,339
7657,951,2234,200
7658,789,2415,239
7659,1257,2343,329
7660,879,1804,347
7661,924,2153,328
7662,944,2185,413
7663,1070,2738,229
7664,967,2399,564
7665,1253,2366,445
7666,943,2777,267
7667,1183,2183,472
7668,983,2751,186
7669,762,2343,306
7670,928,2310,197
7671,1112,2710,470
7672,1080,2853,555
7673,752,1916,214
7674,1216,2171,396
7675,1149,2382,283
7676,1388,2431,296
7677,945,2493,380
7678,1032,1809,684
7679,723,2440,330
7680,1074,2480,315
7681,1153,2246,287
7682,1220,2466,315
7683,1335,2103,201
7684,665,2328,397
7685,979,2303,323
7686,765,2433,435
7687,1224,1883,498
7688,1162,2369,282
7689,1180,2279,511
7690,840,2616,371
7691,1040,2299,303
7692,687,2080,399
7693,1106,2749,214
7694,1116,2384,425
7695,997,2123,410
7696,1204,2352,454
7697,1345,2447,268
7698,991,2519,340
7699,905,2352,606
7700,860,2811,446
7701,1385,2198,312
7702,855,2248,487
7703,1439,2826,218
7704,1172,2118,301
7705,983,2637,330
7706,971,2728,220
7707,1184,2385,300
7708,867,2534,532
7709,1233,2357,231
7710,964,2549,343
7711,954,2330,227
7712,635,2124,289
7713,991,2708,256
7714,1017,2411,368
7715,827,2502,288
7716,1001,2773,252
7717,754,2609,352
7718,634,2628,274
7719,836,2531,447
7720,967,2599,314
7721,1206,2593,294
7722,1084,2438,299
7723,1435,1923,335
7724,1199,2482,331
7725,897,2889,296
7726,904,3031,204
7727,900,2400,325
7728,880,2483,274
7729,1126,2627,315
7730,1126,2813,297
7731,1157,1956,442
7732,981,2472,372
7733,1367,2667,358
7734,1063,2604,339
7735,939,2541,277
7736,791,2624,435
7737,1327,2466,266
7738,819,2349,332
7739,971,2235,179
7740,975,2075,247
7741,1036,2219,397
7742,824,2923,288
7743,729,2684,554
7744,1030,2574,487
7745,841,2600,310
7746,974,2601,382
7747,930,2652,389
7748,837,2499,415
7749,855,2417,303
7750,902,2307,391
7751,729,2043,267
7752,859,2257,344
7753,1267,2582,162
7754,1107,2385,504
7755,818,2542,530
7756,1387,2595,213
7757,1021,2889,339
7758,917,2580,399
7759,1033,2513,570
7760,1034,2476,525
7761,824,2721,364
7762,1102,2578,446
7763,1070,2003,193
7764,1013,2624,405
7765,1106,2178,270
7766,1064,2131,513
7767,817,2471,333
7768,1148,2278,448
7769,1179,2109,254
7770,824,2255,226
7771,1265,2620,370
7772,975,2501,267
7773,833,3061,404
7774,1098,1886,403
7775,1069,2508,274
7776,1075,2821,328
7777,1123,2448,473
7778,1121,2333,205
7779,728,2414,162
7780,814,1906,180
7781,1124,2350,431
7782,864,1945,322
7783,1078,2518,251
7784,808,2355,338
7785,883,2540,327
7786,846,2324,321
7787,898,2759,309
7788,924,2641,254
7789,1131,2844,283
7790,892,2510,441
7791,1043,2304,305
7792,965,2233,260
7793,874,2376,334
7794,1102,2027,518
7795,993,2440,607
7796,1131,2541,389
7797,962,2336,373
7798,1019,2747,359
7799,841,2926,396
7800,1251,2519,384
7801,799,2489,197
7802,1033,2455,406
7803,918,2493,534
7804,1044,2647,337
7805,895,2442,367
7806,901,2215,256
7807,1133,2251,521
7808,859,2385,369
7809,672,2153,382
7810,1098,2439,362
7811,669,2362,427
7812,852,2244,253
7813,926,2516,366
7814,882,2964,315
7815,1153,2358,556
7816,686,2119,290
7817,1062,2422,356
7818,926,2213,590
7819,1026,2437,386
7820,1078,2156,365
7821,1009,2090,272
7822,1125,2403,453
7823,984,1819,459
7824,923,2195,267
7825,1129,2500,238
7826,1017,2323,297
7827,968,2216,312
7828,1121,2303,253
7829,1073,2322,264
7830,1071,2375,577
7831,773,2378,288
7832,1272,2290,290
7833,1015,2666,296
7834,1098,2951,911
7835,898,1870,377
7836,944,2552,229
7837,984,2859,329
7838,956,2869,298
7839,812,2309,372
7840,799,2874,492
7841,1245,2473,339
7842,970,2128,212
7843,954,2408,235
7844,1049,2117,342
7845,940,2040,359
7846,1261,2178,185
7847,611,2618,513
7848,1221,2374,307
7849,834,2561,360
7850,1197,2848,504
7851,981,2347,456
7852,872,2479,355
7853,707,2576,397
7854,854,2216,331
7855,931,2476,271
7856,840,2136,496
7857,1066,2426,821
7858,1183,2097,548
7859,979,2709,659
7860,941,2469,609
7861,772,2380,311
7862,1165,2014,380
7863,1088,2252,370
7864,1050,2460,373
7865,1148,2964,377
7866,846,2494,444
7867,1227,2654,332
7868,775,2192,497
7869,864,2003,422
7870,852,2349,277
7871,1021,2437,522
7872,802,2279,410
7873,997,2558,360
7874,833,2086,222
7875,1184,2232,269
7876,874,2742,308
7877,871,2684,333
7878,1069,2306,303
7879,1050,2180,350
7880,823,2679,400
7881,1077,2135,352
7882,1104,2273,293
7883,876,2110,445
7884,1102,2153,401
7885,793,2479,304
7886,749,2670,316
7887,1273,2330,318
7888,922,2459,359
7889,594,2706,412
7890,1385,2092,310
7891,880,2475,395
7892,1041,2397,458
7893,949,2505,219
7894,1014,2387,236
7895,753,2278,293
7896,919,2429,260
7897,955,2398,307
7898,1216,2632,251
7899,1005,2494,366
7900,1026,2726,397
7901,726,2555,392
7902,1083,1948,265
7903,1028,2092,399
7904,849,2563,272
7905,1038,2131,349
7906,1125,2327,270
7907,1369,2145,231
7908,1059,2345,425
7909,1243,2225,208
7910,942,2022,483
7911,1358,2200,248
7912,1272,2472,338
7913,826,2637,365
7914,975,2642,328
7915,1377,2259,332
7916,1225,2616,322
7917,967,2479,301
7918,793,2539,585
7919,833,2551,398
7920,1130,2618,95
7921,852,2427,272
7922,873,2066,419
7923,887,2440,300
7924,815,2176,225
7925,1146,2520,543
7926,791,2632,449
7927,1178,2797,156
7928,1077,2271,323
7929,859,2796,389
7930,1062,2106,419
7931,1071,2352,238
7932,893,2475,378
7933,1135,2235,444
7934,990,2736,405
7935,944,2460,405
7936,758,2493,278
7937,868,2501,448
7938,806,1757,490
7939,1198,2346,275
7940,849,2179,480
7941,1316,2741,257
7942,1132,2224,326
7943,764,2746,753
7944,765,2304,318
7945,1328,2309,610
7946,1093,2537,740
7947,1124,2848,579
7948,750,2648,331
7949,1043,2604,342
7950,1262,1989,302
7951,1232,2397,464
7952,865,2341,289
7953,1052,2286,406
7954,994,2223,250
7955,915,2414,257
7956,1097,2395,469
7957,1047,1995,366
7958,1092,2364,331
7959,1338,2241,231
7960,1026,2419,251
7961,1197,2437,319
7962,1030,2103,211
7963,1231,2132,304
7964,1079,2275,511
7965,838,2676,325
7966,922,2371,322
7967,966,2563,244
7968,1139,2381,187
7969,1115,2741,343
7970,743,2471,441
7971,1110,2175,476
7972,980,2354,284
7973,961,2440,327
7974,994,2844,432
7975,853,2017,209
7976,931,2592,522
7977,751,2230,355
7978,1131,2368,272
7979,824,2543,253
7980,1133,2445,437
7981,1051,2303,231
7982,1240,2329,188
7983,1053,2678,326
7984,1047,2226,325
7985,1475,2212,419
7986,940,2156,275
7987,832,2526,246
7988,893,1880,496
7989,912,2474,315
7990,983,2296,195
7991,1237,2525,620
7992,742,2302,263
7993,835,2649,334
7994,1079,2534,301
7995,977,2501,335
7996,945,2745,234
7997,1052,2200,349
7998,1112,2574,271
7999,906,2435,422
8000,865,2829,404
8001,970,2332,405
8002,986,2170,234
8003,597,2256,346
8004,1027,2227,299
8005,1042,2565,278
8006,629,2600,248
8007,747,2358,356
8008,1062,2849,371
8009,700,2481,254
8010,764,2259,320
8011,1100,2347,363
8012,794,2876,337
8013,1047,2615,361
8014,1130,2061,354
8015,814,2884,282
8016,1079,2786,256
8017,1371,2220,207
8018,920,2265,466
8019,994,2608,620
8020,1280,2587,522
8021,1111,2369,360
8022,844,2770,293
8023,952,2060,469
8024,1258,2133,407
8025,1161,2253,460
8026,1130,2587,437
8027,948,2453,292
8028,999,2766,414
8029,855,2180,437
8030,1247,2291,332
8031,841,2470,309
8032,795,2903,310
8033,1212,2424,335
8034,944,2218,425
8035,893,2649,388
8036,1257,2228,384
8037,1155,2172,373
8038,1217,2258,492
8039,880,2326,378
8040,1031,2743,215
8041,1219,2133,384
8042,921,2613,475
8043,932,2299,336
8044,1304,2426,377
8045,1010,2238,378
8046,1221,2107,425
8047,1306,2266,364
8048,1361,2286,374
8049,837,2814,263
8050,929,2545,457
8051,978,2571,289
8052,861,2519,341
8053,1029,2337,254
8054,788,2222,264
8055,1274,2551,220
8056,1232,2710,482
8057,868,2664,602
8058,1071,2366,390
8059,692,2517,447
8060,971,3077,287
8061,1061,2532,264
8062,898,2549,236
8063,1442,2168,638
8064,1055,2210,383
8065,1162,2751,477
8066,891,2216,707
8067,1283,2544,407
8068,1246,2325,378
8069,982,2361,353
8070,880,2311,393
8071,803,2297,476
8072,861,2707,440
8073,1019,2521,249
8074,926,2410,490
8075,989,2382,456
8076,1245,2391,238
8077,944,2415,293
8078,946,2720,149
8079,911,2569,270
8080,1016,2227,327
8081,1040,2565,245
8082,822,2142,323
8083,824,2402,320
8084,1046,2848,341
8085,689,2393,328
8086,1044,2692,301
8087,1029,2688,290
8088,843,2796,248
8089,781,2327,469
8090,1213,2990,244
8091,854,2728,283
8092,749,2091,403
8093,834,2554,341
8094,1117,2232,398
8095,1108,2360,229
8096,1021,1767,405
8097,957,2514,376
8098,768,2634,444
8099,1278,2333,280
8100,1139,2275,463
8101,1211,2682,340
8102,902,2065,318
8103,903,2692,521
8104,1000,2191,307
8105,1145,2528,272
8106,1041,2290,297
8107,1172,2407,490
8108,935,2383,447
8109,971,2399,652
8110,1066,2735,265
8111,952,2038,262
8112,1013,1908,219
8113,1329,2848,443
8114,658,2072,625
8115,864,2570,456
8116,810,2581,545
8117,1142,2757,495
8118,1054,2756,453
8119,675,2537,226
8120,1301,2306,390
8121,1020,2395,265
8122,1016,2426,486
8123,776,2709,409
8124,942,2622,331
8125,1013,2179,329
8126,928,2334,436
8127,1110,2263,551
8128,1149,2855,349
8129,1100,2201,231
8130,699,2629,310
8131,701,2451,318
8132,810,2360,300
8133,1143,2211,209
8134,929,2361,351
8135,1166,2700,399
8136,851,2254,562
8137,846,2412,179
8138,877,2129,309
8139,966,2570,285
8140,1241,2439,366
8141,1113,2817,297
8142,1037,1821,300
8143,1097,2270,333
8144,1046,2017,634
8145,917,2316,310
8146,1034,2560,481
8147,982,2650,333
8148,1343,2290,447
8149,685,2322,271
8150,1167,2260,287
8151,891,2529,463
8152,847,1880,287
8153,1071,2400,222
8154,1038,2706,375
8155,989,2484,400
8156,1316,2422,357
8157,1217,2043,545
8158,731,2584,340
8159,873,2572,282
8160,782,2500,374
8161,976,2458,403
8162,627,2502,202
8163,938,2306,340
8164,1148,2785,257
8165,1227,2394,420
8166,1015,2790,420
8167,897,2853,512
8168,1180,2718,319
8169,981,2434,436
8170,714,2469,362
8171,1100,2369,495
8172,1092,2655,506
8173,905,2254,352
8174,1178,2196,279
8175,1390,2583,240
8176,1273,1999,312
8177,626,2480,221
8178,805,2493,516
8179,877,2209,414
8180,877,2490,400
8181,1028,2255,392
8182,1059,2499,523
8183,679,2348,331
8184,966,2205,282
8185,1298,2565,377
8186,945,2217,278
8187,1376,2302,523
8188,1316,2350,325
8189,1105,2483,309
8190,1244,2373,538
8191,1045,2575,269
8192,1408,2726,291
8193,859,2293,291
8194,1165,2676,325
8195,1187,2212,371
8196,1067,2710,390
8197,776,2373,523
8198,859,2694,313
8199,884,2385,336
8200,727,2422,402
8201,894,1937,409
8202,1373,2331,532
8203,961,1731,209
8204,1090,2346,548
8205,1235,2896,199
8206,840,3272,664
8207,696,2392,456
8208,1311,2245,433
8209,769,2522,359
8210,1031,2512,476
8211,777,1979,225
8212,864,2749,371
8213,723,2603,271
8214,1041,2195,461
8215,1580,2542,362
8216,1065,1983,321
8217,1287,2362,336
8218,923,2942,308
8219,902,2591,417
8220,1107,2322,476
8221,1033,2724,414
8222,1153,2070,330
8223,884,2405,341
8224,1025,2502,249
8225,1026,2487,385
8226,1005,2634,258
8227,740,2828,291
8228,943,2681,496
8229,963,2661,359
8230,899,2250,463
8231,1160,2470,473
8232,832,2489,291
8233,1234,2503,323
8234,926,2241,342
8235,1310,2552,224
8236,838,2505,441
8237,1042,2589,303
8238,896,2371,299
8239,1011,2446,456
8240,987,2325,266
8241,617,2710,469
8242,1023,1995,277
8243,847,2227,410
8244,1140,2320,451
8245,1248,2486,506
8246,895,2651,326
8247,934,2468,386
8248,1162,2149,398
8249,917,2529,407
8250,1404,2510,626
8251,1059,2077,391
8252,971,2236,365
8253,904,1959,154
8254,1202,2657,367
8255,1148,2833,448
8256,1131,2412,343
8257,672,2489,437
8258,1127,2238,320
8259,1213,2379,418
8260,814,2484,416
8261,1148,2180,340
8262,1222,2155,287
8263,1324,2190,347
8264,1270,2853,264
8265,930,2853,263
8266,1071,2565,156
8267,863,2571,356
8268,963,2195,329
8269,1103,2646,392
8270,1366,2442,330
8271,1058,2347,508
8272,1061,2346,570
8273,1253,1798,373
8274,1068,1944,487
8275,1173,2326,486
8276,717,2459,440
8277,814,2932,311
8278,982,2163,344
8279,1073,2870,629
8280,1300,2172,349
8281,839,2303,298
8282,1001,2421,283
8283,1072,1995,473
8284,542,2040,347
8285,1119,2476,250
8286,958,2347,468
8287,623,2423,323
8288,1034,1981,363
8289,712,2390,459
8290,1117,2651,402
8291,1103,2144,390
8292,1066,2325,284
8293,958,2406,493
8294,895,2278,434
8295,986,2352,250
8296,997,2308,421
8297,1006,2458,313
8298,1070,2451,544
8299,1000,2538,371
8300,886,2298,189
8301,850,2531,317
8302,682,2366,205
8303,853,2429,285
8304,1058,1942,234
8305,1046,2605,205
8306,976,1967,248
8307,877,2161,242
8308,930,2322,306
8309,923,1977,388
8310,1231,2113,322
8311,823,2207,194
8312,1201,2345,321
8313,870,2275,248
8314,1073,2108,298
8315,1475,2194,437
8316,992,2806,214
8317,977,2574,310
8318,859,2427,537
8319,1204,2202,358
8320,1122,2293,343
8321,1333,2559,448
8322,725,2235,343
8323,1010,2208,489
8324,978,2191,367
8325,924,1837,414
8326,808,2107,365
8327,798,2561,448
8328,658,2355,392
8329,1004,2259,259
8330,799,2221,330
8331,992,2042,217
8332,927,2607,232
8333,750,2409,316
8334,1383,2186,358
8335,886,2434,440
8336,1025,2330,243
8337,982,2255,393
8338,744,2319,311
8339,835,2421,370
8340,1071,2016,527
8341,1043,2405,444
8342,1135,2457,435
8343,1246,2925,195
8344,705,2013,342
8345,1005,2245,420
8346,1019,1958,176
8347,938,2870,488
8348,1390,2876,596
8349,1056,2150,293
8350,1312,2814,247
8351,789,2280,353
8352,968,2030,346
8353,940,2433,440
8354,914,2109,303
8355,965,2749,296
8356,964,2241,323
8357,486,2231,353
8358,1017,2690,441
8359,1064,2368,412
8360,794,2580,399
8361,922,2579,232
8362,849,2650,564
8363,753,2459,336
8364,1115,2460,287
8365,1146,2395,563
8366,1041,2613,278
8367,784,2252,472
8368,1400,2234,446
8369,1068,2255,306
8370,978,2137,211
8371,832,2797,379
8372,1262,2676,452
8373,1196,2487,403
8374,755,2385,383
8375,749,2192,400
8376,1115,2423,260
8377,832,2269,384
8378,959,2714,535
8379,806,2606,186
8380,1213,2291,292
8381,1033,2429,327
8382,1100,2579,344
8383,963,1913,394
8384,1119,2411,272
8385,854,2228,433
8386,1113,2274,587
8387,839,2435,266
8388,1006,2149,349
8389,851,2743,584
8390,1109,2749,382
8391,971,2379,404
8392,910,2390,368
8393,1102,2281,229
8394,888,1856,440
8395,648,2732,243
8396,1233,2782,207
8397,1487,2041,455
8398,1035,2436,236
8399,1319,2730,529
8400,1094,2015,437
8401,1072,2389,358
8402,1279,2218,419
8403,890,2426,291
8404,774,2319,256
8405,1247,2396,705
8406,703,2026,307
8407,839,2635,468
8408,875,2428,322
8409,643,2245,350
8410,1163,2310,325
8411,1203,2851,396
8412,946,2180,212
8413,1100,2191,389
8414,1376,2334,557
8415,981,1794,324
8416,893,2462,368
8417,1258,2194,478
8418,1064,2505,362
8419,845,2253,420
8420,963,2267,308
8421,1522,2768,251
8422,904,2354,300
8423,1237,2339,590
8424,1251,2593,497
8425,912,2141,426
8426,797,1827,341
8427,773,2352,372
8428,983,2700,298
8429,929,2284,344
8430,990,2317,305
8431,928,2564,279
8432,1067,2310,230
8433,972,2199,346
8434,849,2394,488
8435,681,3069,251
8436,1236,2382,397
8437,1106,2677,256
8438,782,2378,355
8439,1088,2611,331
8440,1089,1753,295
8441,1036,2914,414
8442,759,2031,258
8443,1085,2278,473
8444,1231,2115,404
8445,1077,2572,299
8446,1234,2611,532
8447,1187,2782,267
8448,1054,1926,547
8449,904,2350,341
8450,998,2266,575
8451,862,2268,282
8452,1065,2112,309
8453,1109,2176,393
8454,1082,2058,292
8455,903,2762,208
8456,1132,2721,175
8457,865,2376,214
8458,1000,1672,284
8459,1114,2027,344
8460,1017,2791,457
8461,1096,2614,375
8462,1173,3014,473
8463,1149,2618,232
8464,1210,2749,419
8465,918,2029,393
8466,797,2198,444
8467,888,2389,579
8468,1166,2490,403
8469,1138,2640,379
8470,768,2115,185
8471,938,2119,344
8472,810,2763,241
8473,1167,2610,427
8474,1185,2379,417
8475,1157,2743,533
8476,1357,2844,534
8477,873,2329,261
8478,1106,2464,506
8479,742,2554,228
8480,877,2563,320
8481,966,2076,400
8482,971,2267,262
8483,894,2786,428
8484,729,2499,407
8485,1055,2708,268
8486,833,2407,265
8487,1257,2285,466
8488,1167,2220,344
8489,1239,2511,346
8490,1363,2692,314
8491,1237,2245,425
8492,1221,2390,400
8493,1097,2258,293
8494,1090,2455,521
8495,824,2575,307
8496,1473,2177,239
8497,1210,2579,625
8498,1069,2553,380
8499,1066,2114,242
8500,730,2813,273
8501,1319,2396,266
8502,1113,2181,320
8503,934,2066,316
8504,1163,2036,244
8505,1219,2040,353
8506,1144,2219,403
8507,1017,1696,555
8508,1120,2222,168
8509,923,2994,325
8510,940,2636,286
8511,1121,2655,479
8512,771,2612,413
8513,940,2304,270
8514,906,2034,274
8515,1021,2272,348
8516,1150,2632,499
8517,892,2433,331
8518,890,2266,321
8519,1034,1808,166
8520,886,2476,250
8521,1187,2825,336
8522,1033,2632,564
8523,978,2362,374
8524,1195,2494,618
8525,1040,2182,342
8526,1230,2636,297
8527,890,2896,327
8528,830,2302,269
8529,1343,2053,235
8530,869,2503,427
8531,1059,2493,459
8532,814,2670,347
8533,944,2059,486
8534,840,2351,183
8535,1186,2934,354
8536,1142,2665,305
8537,1010,1973,340
8538,716,2300,316
8539,618,2097,294
8540,942,2511,317
8541,972,2382,311
8542,1004,2507,382
8543,1079,2643,577
8544,1050,2174,355
8545,895,2524,351
8546,796,2078,592
8547,867,2385,302
8548,741,2661,435
8549,1039,2740,171
8550,1126,2216,351
8551,1117,2240,284
8552,1001,2423,345
8553,886,2301,295
8554,1292,2321,508
8555,858,2417,262
8556,1339,1971,276
8557,1069,2334,374
8558,1129,2494,395
8559,859,2265,351
8560,1286,2549,315
8561,1253,2425,545
8562,907,1978,250
8563,749,2327,300
8564,1108,2525,456
8565,946,2524,314
8566,809,2390,292
8567,1121,2610,430
8568,824,1868,303
8569,899,2815,390
8570,1081,2649,259
8571,880,2391,180
8572,870,2068,363
8573,913,2319,478
8574,1170,2345,563
8575,713,2375,359
8576,1039,2690,300
8577,945,2365,607
8578,1158,2737,273
8579,1023,2833,407
8580,1463,2249,240
8581,1251,2179,247
8582,981,2384,365
8583,1170,2522,336
8584,902,2529,368
8585,910,2202,291
8586,1249,2527,352
8587,697,2665,304
8588,840,2565,355
8589,929,2421,282
8590,1119,2338,416
8591,1016,2552,388
8592,1317,2559,367
8593,1041,2363,356
8594,863,2406,458
8595,1133,2394,496
8596,705,2116,263
8597,1019,2573,246
8598,920,1960,708
8599,926,2513,193
8600,966,2246,334
8601,1218,2667,314
8602,1170,2295,325
8603,908,2450,451
8604,1158,2292,182
8605,806,2222,723
8606,736,2292,237
8607,838,2552,287
8608,1015,2369,719
8609,892,2433,350
8610,905,2435,454
8611,1372,2644,278
8612,1395,2511,294
8613,1040,2648,379
8614,1260,2346,365
8615,1061,2519,383
8616,1232,2465,316
8617,1015,2278,289
8618,941,2576,508
8619,760,2196,548
8620,1107,2528,366
8621,793,2422,391
8622,1294,2440,417
8623,1223,2348,392
8624,995,2448,304
8625,1053,2408,128
8626,1040,2030,294
8627,1048,2695,460
8628,1095,2362,500
8629,1115,2578,218
8630,1043,2536,240
8631,1139,2419,258
8632,1008,2832,361
8633,716,1821,376
8634,999,2056,424
8635,1093,2833,406
8636,1336,2453,312
8637,882,2764,568
8638,869,2172,271
8639,1220,3063,311
8640,1221,2873,300
8641,647,2401,223
8642,736,2711,273
8643,653,2904,257
8644,1052,2273,395
8645,1054,2416,300
8646,1139,2802,448
8647,931,2010,344
8648,1106,2411,437
8649,724,2415,248
8650,1383,2713,407
8651,595,2573,432
8652,1213,2418,526
8653,1049,2352,278
8654,667,2446,379
8655,1043,2394,416
8656,985,2020,291
8657,844,3082,249
8658,979,2677,330
8659,1011,2613,383
8660,1440,2067,194
8661,695,2420,303
8662,945,2353,307
8663,1007,2489,426
8664,1187,2149,285
8665,1152,2027,332
8666,1000,2573,573
8667,831,2650,351
8668,616,2109,241
8669,1002,2483,256
8670,718,2471,298
8671,952,2154,516
8672,971,1984,340
8673,902,2093,361
8674,886,2711,365
8675,1333,2550,333
8676,1187,2137,351
8677,1062,2597,483
8678,1155,2177,219
8679,550,2311,480
8680,868,2523,437
8681,1272,2422,477
8682,782,2503,419
8683,836,2105,336
8684,1104,2281,395
8685,1130,2441,494
8686,790,2288,363
8687,701,2027,252
8688,1078,2174,304
8689,1041,2241,539
8690,984,2425,194
8691,1334,2403,267
8692,948,2108,428
8693,1120,2487,472
8694,937,2549,619
8695,761,2355,339
8696,903,2080,219
8697,1085,2542,356
8698,1332,2757,270
8699,830,2362,344
8700,1223,1960,480
8701,1008,2449,395
8702,1070,2323,223
8703,962,2403,203
8704,825,2734,357
8705,960,2041,584
8706,1148,1806,418
8707,1245,2394,287
8708,1097,2146,251
8709,1384,2440,222
8710,1491,2337,295
8711,1001,2213,331
8712,666,2816,392
8713,938,2880,300
8714,1112,2592,293
8715,1184,2353,528
8716,1221,2181,630
8717,929,2360,465
8718,913,2147,540
8719,882,2458,372
8720,714,2422,342
8721,1190,2958,592
8722,1250,2490,315
8723,1042,2390,269
8724,905,2429,264
8725,1095,2337,454
8726,919,2188,225
8727,1197,2367,310
8728,719,2573,349
8729,1102,2156,338
8730,678,2190,381
8731,1001,2274,464
8732,922,1992,485
8733,1278,2568,262
8734,977,2178,304
8735,915,2995,470
8736,1152,2011,333
8737,1071,2509,368
8738,1075,2403,575
8739,1151,2517,368
8740,847,1963,343
8741,931,2421,281
8742,896,2309,400
8743,1288,2245,368
8744,747,2500,530
8745,1016,1983,203
8746,795,2391,317
8747,1199,2387,378
8748,1070,2094,314
8749,1192,2280,223
8750,947,2353,459
8751,1154,2001,286
8752,907,2167,355
8753,1040,2430,386
8754,776,1989,301
8755,981,2543,221
8756,1019,2169,372
8757,941,1934,292
8758,892,2333,345
8759,945,2477,294
8760,1141,2117,311
8761,956,2212,407
8762,796,2545,323
8763,873,2589,336
8764,1172,2110,476
8765,898,2205,349
8766,1130,2242,382
8767,871,1999,348
8768,989,2799,372
8769,1072,2545,358
8770,762,2495,377
8771,957,2527,302
8772,880,2575,429
8773,1035,1840,1040
8774,771,2176,305
8775,817,2512,412
8776,1037,2590,425
8777,923,2704,535
8778,1189,2148,322
8779,1321,2261,161
8780,1234,2448,308
8781,1144,2251,345
8782,976,2448,412
8783,1049,2065,325
8784,583,2268,318
8785,970,2179,352
8786,1057,2587,367
8787,1135,2368,519
8788,811,2333,244
8789,1273,2351,310
8790,973,2274,234
8791,1036,2665,596
8792,1042,2279,599
8793,806,2332,359
8794,993,2357,231
8795,617,2252,368
8796,1281,2219,624
8797,1025,2215,356
8798,1196,2216,416
8799,1195,2792,313
8800,1084,2367,669
8801,922,2035,311
8802,948,3098,445
8803,774,2300,266
8804,1015,2719,430
8805,814,2257,279
8806,1022,2412,288
8807,1070,1617,591
8808,928,2555,313
8809,1255,1731,457
8810,769,2607,508
8811,1003,2998,354
8812,1062,2347,568
8813,794,1919,247
8814,1012,2444,225
8815,774,2781,409
8816,1087,2916,232
8817,1083,2392,295
8818,870,2404,290
8819,1140,2132,198
8820,619,2154,235
8821,799,2500,408
8822,1380,2918,247
8823,1083,2259,408
8824,1151,2340,251
8825,1041,2603,337
8826,1141,2566,307
8827,819,2597,372
8828,917,2671,384
8829,1483,2306,250
8830,1110,2379,504
8831,1386,2707,249
8832,958,2182,341
8833,1112,2150,428
8834,884,2387,374
8835,953,2448,460
8836,1007,2321,350
8837,980,2452,638
8838,1261,2578,187
8839,1141,2254,392
8840,810,2564,252
8841,739,2423,264
8842,897,2966,436
8843,950,2513,327
8844,1129,1723,321
8845,875,2256,659
8846,761,2034,267
8847,931,2131,367
8848,1037,2437,299
8849,914,2483,278
8850,894,2628,508
8851,808,2307,476
8852,878,1777,183
8853,867,2324,266
8854,799,2336,425
8855,984,2351,305
8856,797,2030,314
8857,1138,2027,574
8858,839,2473,592
8859,1001,2432,237
8860,1142,2336,295
8861,1365,2420,356
8862,1230,1999,278
8863,687,2130,368
8864,983,2066,375
8865,1256,2589,453
8866,751,2514,465
8867,695,2191,349
8868,773,2274,532
8869,1121,2337,349
8870,946,2863,306
8871,1005,2389,180
8872,910,2327,230
8873,727,2440,274
8874,917,1913,437
8875,1118,2775,282
8876,878,2478,227
8877,926,2130,351
8878,849,1806,398
8879,961,2265,300
8880,1353,2446,414
8881,959,2779,177
8882,975,2587,228
8883,985,2258,236
8884,1271,2533,360
8885,956,2367,493
8886,675,2375,393
8887,984,2707,222
8888,1190,2765,387
8889,1122,2500,169
8890,916,1766,323
8891,1151,2339,283
8892,763,2114,527
8893,903,2852,365
8894,1307,2435,495
8895,944,2687,348
8896,1244,2055,444
8897,1161,2773,257
8898,1166,2097,287
8899,1055,2447,254
8900,919,2764,357
8901,733,2814,384
8902,822,2083,354
8903,1099,2178,349
8904,829,2563,444
8905,1146,2873,165
8906,1178,2608,390
8907,1137,2544,329
8908,1208,2290,273
8909,1079,2255,586
8910,972,1876,346
8911,1381,2349,218
8912,980,2615,285
8913,984,2508,217
8914,1010,2292,282
8915,1136,2458,350
8916,1054,2359,452
8917,860,2474,198
8918,952,2338,360
8919,781,2253,261
8920,964,2905,266
8921,1079,2543,274
8922,1210,2801,383
8923,892,2289,474
8924,1211,2342,357
8925,1056,2250,496
8926,1035,2426,357
8927,1136,2517,529
8928,1070,2297,493
8929,1309,2369,219
8930,963,2614,340
8931,979,2435,213
8932,870,2612,236
8933,980,2641,456
8934,1072,2928,303
8935,706,1933,278
8936,1176,2115,422
8937,1007,2650,277
8938,804,2724,483
8939,877,2106,518
8940,689,2375,311
8941,610,2293,226
8942,1194,2669,423
8943,949,2374,391
8944,1032,2129,445
8945,932,2400,495
8946,900,2240,473
8947,1123,2380,245
8948,1069,2161,425
8949,821,2405,317
8950,1368,2662,272
8951,896,2484,282
8952,858,2195,324
8953,918,2712,438
8954,1058,2478,366
8955,894,1693,239
8956,785,2214,194
8957,919,2611,394
8958,695,2279,361
8959,1070,2528,341
8960,978,2317,453
8961,841,2516,397
8962,1155,2318,225
8963,1141,2462,533
8964,1127,2322,252
8965,959,2366,337
8966,1011,2607,545
8967,791,2112,194
8968,737,2417,602
8969,937,2376,559
8970,1153,2539,426
8971,792,2341,188
8972,873,2542,376
8973,794,2285,239
8974,816,2229,458
8975,1039,2534,317
8976,979,2595,372
8977,1282,2649,343
8978,1358,2152,555
8979,1048,2395,318
8980,664,2353,343
8981,893,2089,628
8982,1331,2502,320
8983,917,2530,318
8984,1171,2684,304
8985,851,2379,496
8986,1183,2360,464
8987,670,2317,268
8988,1274,2825,301
8989,1016,2487,444
8990,1266,2123,351
8991,1076,2214,380
8992,1065,2802,438
8993,1276,2417,224
8994,1269,2474,448
8995,912,2723,242
8996,947,2577,349
8997,881,2379,303
8998,818,2283,527
8999,895,2122,342
9000,803,1973,163
9001,963,2259,586
9002,1221,2859,579
9003,847,2750,424
9004,1128,2252,406
9005,753,2532,345
9006,1035,2332,498
9007,947,2059,437
9008,1128,2235,368
9009,1186,2134,317
9010,974,2116,225
9011,681,2206,293
9012,913,2335,427
9013,909,2216,538
9014,1041,2331,294
9015,989,2630,252
9016,712,2497,193
9017,1159,2391,278
9018,1211,2276,287
9019,841,2312,252
9020,1139,2298,294
9021,1062,2194,212
9022,1108,2039,262
9023,1400,1980,187
9024,1105,2266,613
9025,622,2148,194
9026,920,2422,474
9027,807,2609,258
9028,1196,2250,285
9029,1208,2513,401
9030,964,2512,315
9031,1099,1957,300
9032,833,2328,541
9033,1098,2412,517
9034,942,2244,214
9035,874,2485,378
9036,938,2720,292
9037,877,2664,600
9038,1006,2191,465
9039,1146,2469,302
9040,1103,2198,575
9041,1556,2327,318
9042,899,2475,287
9043,1269,2273,374
9044,852,2073,511
9045,761,2163,322
9046,1066,2391,294
9047,907,2430,504
9048,1112,2357,385
9049,1292,2600,430
9050,794,2489,331
9051,1033,2163,286
9052,997,2209,400
9053,1017,2077,369
9054,1175,2716,302
9055,952,2443,240
9056,953,2327,464
9057,731,2133,192
9058,1044,2833,591
9059,1240,2468,322
9060,966,2289,319
9061,1021,2452,335
9062,900,2876,314
9063,907,2377,210
9064,987,2580,508
9065,696,2614,309
9066,786,2434,206
9067,977,2599,553
9068,1165,2142,258
9069,755,2622,334
9070,952,3004,265
9071,867,2753,276
9072,1093,2415,255
9073,1141,2305,341
9074,1249,2678,213
9075,908,2224,516
9076,1400,2442,430
9077,1263,2399,270
9078,803,2504,405
9079,749,2031,462
9080,1110,2324,478
9081,652,2619,555
9082,993,2547,294
9083,790,2514,257
9084,957,2721,255
9085,948,2422,533
9086,1109,2377,446
9087,862,1784,262
9088,1232,2163,225
9089,1152,2285,346
9090,1227,2739,309
9091,1043,2385,349
9092,897,2105,288
9093,719,2001,374
9094,1318,2778,398
9095,1117,2479,415
9096,1142,2669,432
9097,1104,2696,196
9098,875,1766,299
9099,914,2451,371
9100,1201,2301,361
9101,1069,2596,484
9102,1058,2839,319
9103,796,2182,216
9104,1449,2452,259
9105,775,2417,452
9106,914,2534,381
9107,1284,2010,360
9108,897,2359,286
9109,1388,2353,581
9110,843,2399,212
9111,869,2702,306
9112,986,2362,484
9113,840,2819,251
9114,901,2373,248
9115,986,1999,247
9116,1296,2335,399
9117,1461,2482,378
9118,1083,2433,279
9119,801,2500,521
9120,1020,1978,299
9121,1200,2337,269
9122,861,2541,480
9123,1076,2560,239
9124,1193,2396,294
9125,1159,2506,316
9126,1445,2211,221
9127,865,2244,480
9128,881,2394,433
9129,684,2626,320
9130,786,2155,359
9131,1240,2335,253
9132,1115,2182,313
9133,1482,2456,278
9134,1022,2040,299
9135,1408,2319,267
9136,1201,2472,834
9137,1163,2354,160
9138,787,2665,166
9139,632,2360,338
9140,1093,2393,226
9141,626,2442,454
9142,1058,2403,623
9143,1189,2292,383
9144,1371,2407,287
9145,1273,2228,292
9146,1135,2274,411
9147,788,2460,274
9148,864,2753,378
9149,1026,2472,171
9150,1063,2771,176
9151,919,2426,557
9152,1076,2085,340
9153,763,2618,335
9154,1208,2763,424
9155,1523,1928,580
9156,1028,2463,373
9157,776,2178,406
9158,1059,2277,199
9159,1112,2595,313
9160,1218,2556,277
9161,1230,2582,218
9162,747,2900,411
9163,1154,2091,209
9164,788,2487,569
9165,884,2361,310
9166,731,2430,410
9167,942,1784,486
9168,862,2396,349
9169,870,2591,286
9170,810,2208,256
9171,819,2285,376
9172,1304,2118,506
9173,813,1810,342
9174,911,2115,304
9175,1317,2125,223
9176,989,2506,276
9177,948,2253,448
9178,772,2522,614
9179,1182,2251,507
9180,820,2383,255
9181,875,2333,441
9182,1022,2708,290
9183,987,2430,258
9184,839,2356,513
9185,867,2440,249
9186,995,2505,298
9187,1296,2641,502
9188,1291,2478,291
9189,1279,2246,438
9190,1103,2211,173
9191,908,2618,538
9192,1113,2636,329
9193,1130,2483,219
9194,848,2533,355
9195,1230,2229,291
9196,988,2437,340
9197,1204,2404,497
9198,1042,2142,225
9199,1083,2263,589
9200,813,2455,360
9201,852,2392,339
9202,1289,2255,211
9203,816,2288,283
9204,863,2223,297
9205,1081,2301,384
9206,678,2204,338
9207,1502,2542,513
9208,1151,2126,271
9209,1034,2346,263
9210,996,2463,226
9211,1243,2608,572
9212,1138,2457,338
9213,1126,2768,416
9214,1366,2378,222
9215,1051,2200,273
9216,1079,2566,408
9217,956,1782,376
9218,1102,2389,416
9219,1143,2774,271
9220,840,2173,388
9221,672,2095,513
9222,861,2394,286
9223,1085,2241,199
9224,1081,2636,498
9225,1519,2364,201
9226,1076,2677,259
9227,858,3445,382
9228,940,2046,334
9229,1084,2179,335
9230,970,2290,402
9231,942,2343,367
9232,1238,2318,566
9233,831,2249,365
9234,807,2490,358
9235,964,2181,313
9236,1150,2358,458
9237,1251,2448,334
9238,894,2481,218
9239,1158,2828,278
9240,914,2558,335
9241,1344,2511,241
9242,957,2196,238
9243,997,2597,393
9244,914,2459,399
9245,987,2091,372
9246,997,2454,470
9247,1047,2582,230
9248,1023,2359,312
9249,1039,2359,520
9250,1236,2419,244
9251,903,2495,325
9252,1270,2371,172
9253,897,2154,449
9254,1159,2566,291
9255,573,2449,260
9256,1052,2295,244
9257,1041,2447,247
9258,931,2630,188
9259,767,2919,348
9260,811,2088,375
9261,874,2837,569
9262,1088,2612,351
9263,1182,2630,474
9264,841,2228,325
9265,1022,2393,581
9266,970,2156,547
9267,858,2415,276
9268,778,2263,504
9269,893,2004,279
9270,1158,1820,505
9271,1070,2323,471
9272,1082,2412,318
9273,1095,2484,374
9274,932,1972,463
9275,963,2438,216
9276,847,2461,334
9277,944,2568,501
9278,956,2202,428
9279,1057,2681,324
9280,765,2155,702
9281,959,1957,171
9282,1181,2744,384
9283,1084,2442,362
9284,1032,2265,495
9285,1192,2272,432
9286,1100,2135,435
9287,889,2537,276
9288,1250,2019,540
9289,997,2779,263
9290,838,2089,328
9291,691,2580,324
9292,1223,2535,519
9293,1035,2567,502
9294,1005,2237,595
9295,801,2531,401
9296,981,2421,249
9297,994,2642,362
9298,797,2554,742
9299,1069,2441,437
9300,1032,3001,533
9301,1397,2383,224
9302,1095,2576,353
9303,1163,2043,375
9304,1068,2530,191
9305,1296,2780,359
9306,991,2720,252
9307,956,2590,396
9308,850,2495,317
9309,1085,2683,529
9310,1163,2285,477
9311,1229,2749,399
9312,980,2706,405
9313,952,2054,296
9314,948,2265,542
9315,747,2025,736
9316,1051,2573,288
9317,1431,2637,231
9318,1153,2607,367
9319,964,2856,326
9320,952,2742,315
9321,984,2373,442
9322,839,2547,223
9323,940,2303,523
9324,1165,2355,286
9325,1308,2186,396
9326,891,2570,295
9327,1180,2856,371
9328,974,2494,335
9329,760,2132,354
9330,1188,2370,280
9331,1109,2767,311
9332,918,2548,450
9333,986,2391,360
9334,749,2291,158
9335,1133,2499,412
9336,1141,1819,379
9337,1045,2253,418
9338,962,2270,289
9339,1153,2509,366
9340,758,2349,430
9341,1377,2533,261
9342,1206,2107,513
9343,1193,2839,371
9344,735,2375,393
9345,1027,2522,515
9346,668,2131,394
9347,1195,2665,402
9348,1153,2251,299
9349,1131,2462,207
9350,920,2173,526
9351,831,2550,540
9352,865,2155,313
9353,784,2347,454
9354,729,2486,308
9355,983,2529,391
9356,1005,2741,432
9357,833,2530,243
9358,1146,2436,327
9359,906,2408,448
9360,1086,2421,333
9361,1141,2235,501
9362,804,2246,289
9363,977,2736,338
9364,933,2919,179
9365,676,2692,568
9366,1022,1960,460
9367,1279,2549,476
9368,915,2063,381
9369,1091,2240,216
9370,1297,2485,216
9371,962,1915,258
9372,1050,2442,528
9373,832,2541,415
9374,924,2286,402
9375,1063,2397,540
9376,1153,2288,331
9377,1002,2089,531
9378,1359,2469,235
9379,1295,2215,439
9380,1141,2764,408
9381,1045,2278,396
9382,787,2591,406
9383,1115,2408,301
9384,1201,2073,433
9385,1095,2558,400
9386,857,2428,319
9387,938,2583,682
9388,981,2663,469
9389,961,2728,309
9390,1108,2213,430
9391,1165,2306,271
9392,929,2297,178
9393,1230,2216,477
9394,826,2416,412
9395,892,2657,586
9396,897,2680,292
9397,1154,1940,479
9398,1210,2401,180
9399,1327,2446,443
9400,889,2288,518
9401,879,2457,560
9402,1252,2696,468
9403,1103,2287,207
9404,869,2368,281
9405,1290,2227,273
9406,1220,2550,280
9407,1196,2331,239
9408,1010,2357,477
9409,724,2597,339
9410,1127,2340,560
9411,1245,2344,291
9412,887,2281,273
9413,769,2219,242
9414,1000,2427,618
9415,884,2523,324
9416,1000,1919,336
9417,1342,2271,362
9418,1070,2576,432
9419,930,2780,434
9420,697,2289,209
9421,1149,2514,331
9422,1333,2772,472
9423,1331,2600,354
9424,611,2587,175
9425,808,2729,278
9426,955,2404,682
9427,1034,2634,359
9428,1019,2575,453
9429,887,2530,318
9430,951,2200,361
9431,802,2058,391
9432,966,2490,317
9433,906,2203,715
9434,958,2960,271
9435,1207,2027,335
9436,700,2904,278
9437,761,2375,358
9438,1024,2091,257
9439,1138,2545,291
9440,1102,2644,658
9441,1080,1805,314
9442,1030,2201,256
9443,757,2280,447
9444,963,1948,338
9445,1179,2867,218
9446,1280,2658,172
9447,824,2686,375
9448,967,2804,325
9449,1019,2269,284
9450,1456,2622,538
9451,658,2631,398
9452,1122,2350,375
9453,1034,2783,442
9454,861,2565,407
9455,800,2380,632
9456,973,2149,486
9457,619,2592,418
9458,1133,2184,402
9459,940,2546,322
9460,924,2541,526
9461,903,2248,221
9462,725,2315,280
9463,880,2261,617
9464,648,2570,272
9465,1036,2690,420
9466,1160,2328,354
9467,1033,2767,249
9468,883,2253,345
9469,960,2222,355
9470,903,2622,307
9471,947,2524,346
9472,951,2401,186
9473,918,2138,310
9474,880,2842,319
9475,863,2104,428
9476,1200,2445,578
9477,1090,2076,361
9478,944,2127,305
9479,881,2367,411
9480,1108,2769,398
9481,831,2481,161
9482,1000,2856,325
9483,1236,2369,357
9484,830,2290,397
9485,1003,2447,438
9486,1338,2754,373
9487,1260,2000,424
9488,1162,2353,358
9489,996,2205,420
9490,1121,2532,375
9491,746,2506,254
9492,1249,2041,456
9493,826,3132,258
9494,1089,2200,349
9495,1155,2276,232
9496,1089,2468,306
9497,1452,2221,524
9498,855,2280,533
9499,820,2412,374
9500,1240,2805,348
9501,937,2430,320
9502,1083,2432,319
9503,1062,2469,243
9504,1050,2574,270
9505,998,2395,548
9506,1259,2437,370
9507,1085,2463,407
9508,1036,2739,299
9509,1230,2061,231
9510,1136,1990,326
9511,1272,2643,322
9512,1146,2565,257
9513,752,2025,368
9514,774,2807,590
9515,937,2652,262
9516,1093,2538,284
9517,692,2842,364
9518,931,2387,369
9519,994,2707,394
9520,1088,2235,249
9521,822,2380,613
9522,1173,1964,421
9523,872,2499,356
9524,1082,2707,196
9525,803,2781,361
9526,1346,2679,331
9527,1244,2051,256
9528,1149,2240,414
9529,781,2375,228
9530,925,2179,297
9531,1068,2630,388
9532,1246,2632,437
9533,675,2406,593
9534,816,2580,378
9535,1075,2284,540
9536,1014,2871,596
9537,1233,2563,312
9538,1100,2414,366
9539,1408,2201,384
9540,797,2396,392
9541,1186,1928,296
9542,1022,2412,485
9543,511,2955,327
9544,939,2003,296
9545,722,2296,239
9546,948,2189,382
9547,1043,2544,408
9548,851,2513,417
9549,1119,2436,244
9550,1065,2426,232
9551,761,2269,389
9552,1005,2612,466
9553,1194,2513,272
9554,1060,2416,265
9555,1084,2699,243
9556,899,2759,242
9557,1202,2347,753
9558,1203,2531,290
9559,971,2165,477
9560,1081,2153,318
9561,1045,2309,164
9562,1031,2385,495
9563,1279,2327,434
9564,1028,1949,348
9565,1061,2622,295
9566,1367,2550,408
9567,1043,2696,192
9568,967,2786,309
9569,1049,1987,256
9570,680,2070,247
9571,1330,2362,289
9572,832,2163,394
9573,878,2673,401
9574,1191,2008,305
9575,1324,2391,307
9576,1059,2410,463
9577,1216,2733,587
9578,1289,2518,373
9579,1073,2237,211
9580,812,2321,255
9581,1114,2408,411
9582,866,2245,503
9583,1555,2052,305
9584,1247,2365,428
9585,754,2563,294
9586,1419,2439,580
9587,766,2335,360
9588,1035,1868,422
9589,940,2347,336
9590,973,2100,499
9591,1082,2052,285
9592,766,2258,262
9593,1304,2130,276
9594,1126,2469,210
9595,1018,2462,334
9596,849,2731,333
9597,945,2598,375
9598,1200,2407,551
9599,1320,2312,361
9600,887,2064,393
9601,876,2292,225
9602,798,2188,377
9603,1243,2569,385
9604,1013,2151,366
9605,1195,2725,326
9606,910,2357,253
9607,835,2310,425
9608,924,2019,519
9609,900,2702,595
9610,892,2448,318
9611,852,2371,470
9612,962,2390,462
9613,1201,2279,282
9614,1049,2280,204
9615,1113,2262,337
9616,809,2290,514
9617,1247,2619,380
9618,1085,2581,256
9619,1022,2379,300
9620,1099,2706,365
9621,1018,2321,446
9622,1047,2383,399
9623,841,2280,307
9624,983,2622,403
9625,896,2257,442
9626,716,2751,439
9627,1192,2472,302
9628,1156,2711,345
9629,1183,2270,267
9630,1167,2374,367
9631,919,1927,403
9632,761,2256,211
9633,1180,3045,420
9634,1266,2630,492
9635,814,2184,374
9636,1132,2701,249
9637,1373,2789,438
9638,1023,2456,442
9639,1186,2387,479
9640,1166,1865,385
9641,777,2676,324
9642,1093,2463,405
9643,824,2440,376
9644,834,2043,315
9645,1093,2125,263
9646,1287,2375,315
9647,890,2560,302
9648,1309,2300,326
9649,984,2370,373
9650,1448,2763,336
9651,1034,2387,333
9652,888,2695,261
9653,879,2624,817
9654,899,2670,344
9655,893,2223,388
9656,723,1838,173
9657,1017,2657,364
9658,1137,1569,221
9659,1215,2984,551
9660,971,2723,394
9661,695,2598,595
9662,1180,2245,409
9663,1136,2187,485
9664,1013,2548,420
9665,991,2528,383
9666,862,2747,302
9667,768,2539,288
9668,720,2544,204
9669,879,1980,461
9670,992,2287,394
9671,788,2443,289
9672,1004,2827,465
9673,1163,2413,459
9674,1117,2405,338
9675,1129,2422,370
9676,1365,2047,485
9677,856,2193,302
9678,779,2174,338
9679,732,2110,327
9680,1090,2699,492
9681,907,2357,358
9682,1221,1995,452
9683,984,2101,273
9684,807,2417,498
9685,1316,2593,346
9686,710,2311,401
9687,909,2861,331
9688,922,2516,293
9689,834,2956,398
9690,1440,2332,430
9691,735,2277,310
9692,780,2479,307
9693,903,2405,248
9694,921,1991,357
9695,1197,2531,213
9696,875,2734,298
9697,971,2630,275
9698,1228,2301,241
9699,985,2735,236
9700,933,2462,424
9701,702,2322,425
9702,919,2474,153
9703,1374,2482,218
9704,1334,2587,300
9705,1350,2368,297
9706,967,2124,272
9707,1235,2544,267
9708,922,2236,188
9709,801,2520,317
9710,866,2539,347
9711,988,2261,364
9712,1173,2411,278
9713,1203,2784,322
9714,952,2885,269
9715,1279,2188,217
9716,1407,2640,276
9717,1082,2734,373
9718,900,1982,301
9719,672,2268,275
9720,809,2834,496
9721,836,2577,448
9722,765,2001,377
9723,1322,2707,406
9724,1420,3092,338
9725,915,2998,251
9726,925,2462,516
9727,1109,2465,279
9728,1215,2534,273
9729,908,2602,354
9730,589,2464,301
9731,1242,2581,461
9732,753,2470,195
9733,961,2171,404
9734,1137,2391,337
9735,1164,2765,350
9736,932,2437,356
9737,800,2388,335
9738,724,2507,217
9739,729,2450,500
9740,1207,2557,385
9741,920,2402,279
9742,1143,2385,220
9743,983,2357,457
9744,1102,2679,306
9745,763,2224,413
9746,1085,2318,406
9747,979,2483,177
9748,939,2342,388
9749,1060,2170,315
9750,768,2413,323
9751,733,2392,479
9752,1035,2464,340
9753,1309,1790,486
9754,1216,1912,319
9755,943,2561,295
9756,831,2037,427
9757,1244,2166,409
9758,838,2580,501
9759,939,2254,400
9760,817,2634,338
9761,841,2319,401
9762,955,2405,411
9763,998,1965,381
9764,1115,2105,576
9765,988,1893,330
9766,1045,2299,311
9767,794,2840,329
9768,881,1739,202
9769,1035,2193,238
9770,1102,2267,449
9771,927,2281,322
9772,910,2492,206
9773,932,2134,286
9774,830,2317,463
9775,1036,3070,260
9776,862,2338,366
9777,1139,2790,310
9778,944,2079,421
9779,849,2278,200
9780,1184,2162,480
9781,1024,2309,484
9782,659,2384,531
9783,901,2468,391
9784,802,2479,276
9785,1233,2792,347
9786,796,2454,293
9787,1298,2185,317
9788,1157,2478,265
9789,1154,2506,296
9790,1295,2040,432
9791,608,2668,502
9792,1157,2147,462
9793,1225,2739,305
9794,805,2828,380
9795,896,2560,731
9796,785,2648,418
9797,893,2465,345
9798,820,2457,185
9799,1109,2566,481
9800,1117,2419,313
9801,735,2321,357
9802,1199,1832,437
9803,775,2411,501
9804,983,1907,818
9805,989,2602,362
9806,1200,2219,412
9807,1054,2190,228
9808,1310,2692,595
9809,747,2128,393
9810,1166,2409,430
9811,799,2600,431
9812,1252,2568,427
9813,1058,2566,395
9814,998,2359,215
9815,1043,2847,355
9816,1151,2416,313
9817,899,1991,324
9818,1110,2323,176
9819,798,2052,298
9820,1083,2335,297
9821,1023,2322,218
9822,1146,2327,521
9823,962,2656,276
9824,1133,2123,434
9825,1324,2108,505
9826,1090,2365,295
9827,613,2313,265
9828,1342,2192,359
9829,774,2576,369
9830,850,2231,260
9831,1064,2654,368
9832,1302,1976,385
9833,996,2409,342
9834,1033,2284,358
9835,1077,2036,348
9836,1038,2660,388
9837,888,2809,424
9838,1359,2622,656
9839,951,2812,195
9840,826,2425,513
9841,1077,2183,263
9842,1104,2877,444
9843,1055,2682,267
9844,1019,2376,353
9845,1210,1801,300
9846,664,2405,204
9847,884,1954,248
9848,719,2600,392
9849,868,2172,379
9850,844,2631,482
9851,940,2330,483
9852,1069,2534,352
9853,991,2287,323
9854,824,2298,229
9855,809,2260,218
9856,1314,2716,455
9857,1285,1920,559
9858,1017,2336,290
9859,810,2081,466
9860,992,2385,315
9861,604,2076,318
9862,910,2247,352
9863,916,2243,253
9864,931,2579,268
9865,992,2554,268
9866,1047,2445,511
9867,925,2634,406
9868,1331,2862,312
9869,1110,1989,294
9870,1100,2379,272
9871,1010,2102,173
9872,1153,2523,302
9873,877,2567,253
9874,644,2398,152
9875,976,2145,714
9876,945,2188,201
9877,808,2447,429
9878,1057,2427,235
9879,1193,2519,398
9880,1065,2610,264
9881,1212,2479,551
9882,1116,2419,346
9883,931,2539,285
9884,1307,2157,355
9885,1055,2488,758
9886,852,2618,206
9887,1117,2915,417
9888,1246,2411,427
9889,830,2176,551
9890,746,2132,232
9891,785,2244,284
9892,1122,2113,264
9893,1344,1953,378
9894,1020,2571,210
9895,686,1860,584
9896,914,2602,189
9897,924,2104,258
9898,892,2143,291
9899,1088,2280,450
9900,768,2688,230
9901,946,2413,262
9902,972,2554,249
9903,1058,1860,239
9904,1302,2323,210
9905,1039,2328,394
9906,1110,2596,239
9907,936,2461,382
9908,1093,2548,231
9909,809,2122,319
9910,1065,2701,341
9911,1047,2543,310
9912,1194,2278,183
9913,944,1744,293
9914,1307,2140,371
9915,1227,3077,399
9916,1065,2389,313
9917,1019,2353,283
9918,934,1833,286
9919,1057,1981,550
9920,864,2292,186
9921,1147,2574,291
9922,927,2421,376
9923,1243,2583,268
9924,874,2008,350
9925,1009,2325,593
9926,954,2480,415
9927,1026,1844,401
9928,1244,2269,382
9929,1068,2219,249
9930,1087,2572,620
9931,976,2305,328
9932,642,2511,286
9933,1203,2460,197
9934,1172,2682,308
9935,852,2611,336
9936,777,1914,371
9937,825,2103,346
9938,800,2100,458
9939,681,2298,390
9940,1213,2620,364
9941,837,2891,485
9942,745,2479,264
9943,1177,2359,283
9944,1053,2392,261
9945,767,2519,294
9946,794,2195,270
9947,1031,2279,245
9948,1209,2191,314
9949,1343,2933,373
9950,887,2826,247
9951,817,2022,407
9952,1164,2502,262
9953,1422,2596,281
9954,1086,2321,230
9955,1039,2056,310
9956,1257,2111,511
9957,1091,2826,237
9958,1014,2361,382
9959,1158,1881,283
9960,1042,2364,772
9961,1383,2581,557
9962,1079,2369,283
9963,958,2650,476
9964,1083,2186,288
9965,890,2506,519
9966,1116,2138,343
9967,806,1874,529
9968,1134,2149,317
9969,780,2676,276
9970,815,2441,496
9971,1022,2467,403
9972,712,2430,386
9973,979,2022,404
9974,1068,2385,367
9975,1159,2187,343
9976,1190,2337,455
9977,943,2600,269
9978,1158,2326,539
9979,864,2635,297
9980,1189,2509,427
9981,1024,2717,196
9982,971,2550,283
9983,832,2437,250
9984,930,2244,519
9985,876,2758,311
9986,669,2622,334
9987,1268,2358,400
9988,1192,2369,203
9989,826,3028,306
9990,949,2433,312
9991,1068,2206,520
9992,821,2246,193
9993,1115,2012,284
9994,1058,2477,459
9995,1240,2473,490
9996,862,2108,266
9997,912,2462,264
9998,1297,2097,363
9999,910,2040,218
10000,1473,2518,280

==> res/monte_carlo/exp1.csv <==
exp1,N
472,1
486,1
506,1
511,2
513,1
524,1
527,1
529,1
530,1
531,1
533,1
537,1
539,1
542,2
545,1
550,1
554,2
556,1
560,1
562,1
564,1
566,1
570,1
571,1
573,2
575,1
580,2
582,1
583,3
584,1
585,1
587,1
588,1
589,1
590,1
592,1
593,2
594,3
595,1
596,2
597,4
599,2
601,2
604,1
605,1
606,3
607,1
608,2
609,1
610,2
611,3
612,1
613,5
615,5
616,2
617,3
618,5
619,5
620,2
621,3
622,2
623,3
624,3
625,2
626,5
627,1
628,1
629,2
630,1
631,4
632,2
633,2
634,4
635,1
636,4
637,3
638,1
639,5
640,3
641,7
642,2
643,1
644,3
645,3
646,7
647,3
648,7
649,1
650,1
651,2
652,3
653,4
654,3
655,3
656,5
657,1
658,5
659,5
660,3
661,3
662,3
663,1
664,4
665,2
666,6
667,4
668,5
669,4
670,3
671,3
672,5
673,4
674,4
675,4
676,3
677,9
678,8
679,4
680,7
681,7
682,6
683,1
684,6
685,4
686,9
687,4
688,5
689,3
690,4
691,4
692,11
693,2
694,6
695,14
696,7
697,3
698,11
699,3
700,9
701,8
702,12
703,2
704,4
705,6
706,7
707,3
708,7
709,3
710,2
711,1
712,10
713,5
714,11
715,3
716,8
717,9
718,9
719,7
720,6
721,2
722,9
723,8
724,6
725,6
726,4
727,5
728,9
729,10
730,3
731,9
732,2
733,7
734,7
735,10
736,6
737,11
738,5
739,11
740,9
741,3
742,8
743,8
744,7
745,11
746,8
747,19
748,5
749,12
750,6
751,11
752,6
753,19
754,7
755,10
756,7
757,5
758,8
759,11
760,6
761,10
762,7
763,12
764,11
765,14
766,13
767,9
768,14
769,14
770,10
771,8
772,10
773,10
774,15
775,11
776,10
777,13
778,8
779,13
780,12
781,11
782,12
783,16
784,9
785,15
786,10
787,9
788,14
789,22
790,10
791,10
792,5
793,10
794,15
795,10
796,12
797,17
798,14
799,18
800,13
801,17
802,11
803,18
804,13
805,17
806,13
807,14
808,9
809,15
810,21
811,7
812,10
813,14
814,21
815,11
816,19
817,21
818,9
819,21
820,15
821,18
822,16
823,9
824,16
825,14
826,14
827,15
828,12
829,12
830,18
831,20
832,16
833,23
834,17
835,13
836,14
837,13
838,17
839,19
840,16
841,21
842,16
843,13
844,18
845,12
846,14
847,22
848,19
849,17
850,13
851,22
852,23
853,17
854,17
855,19
856,15
857,11
858,18
859,22
860,11
861,17
862,20
863,20
864,22
865,26
866,20
867,14
868,19
869,14
870,18
871,13
872,17
873,21
874,18
875,13
876,23
877,28
878,18
879,19
880,16
881,11
882,14
883,9
884,16
885,14
886,23
887,18
888,14
889,20
890,22
891,13
892,21
893,27
894,17
895,19
896,18
897,12
898,17
899,24
900,21
901,18
902,25
903,19
904,19
905,21
906,15
907,12
908,17
909,15
910,20
911,13
912,12
913,17
914,27
915,19
916,22
917,22
918,19
919,21
920,21
921,21
922,19
923,23
924,24
925,19
926,19
927,20
928,18
929,22
930,23
931,24
932,14
933,26
934,17
935,19
936,24
937,20
938,21
939,21
940,27
941,14
942,17
943,17
944,25
945,25
946,27
947,15
948,20
949,22
950,15
951,16
952,31
953,20
954,18
955,14
956,28
957,18
958,19
959,26
960,10
961,22
962,19
963,22
964,13
965,18
966,23
967,24
968,19
969,23
970,23
971,26
972,22
973,26
974,17
975,16
976,23
977,25
978,38
979,22
980,15
981,20
982,18
983,23
984,24
985,17
986,23
987,21
988,15
989,18
990,17
991,21
992,21
993,21
994,20
995,15
996,15
997,20
998,22
999,18
1000,17
1001,24
1002,18
1003,17
1004,10
1005,22
1006,15
1007,14
1008,25
1009,13
1010,17
1011,12
1012,17
1013,26
1014,24
1015,26
1016,27
1017,18
1018,13
1019,20
1020,23
1021,19
1022,13
1023,27
1024,17
1025,20
1026,18
1027,21
1028,17
1029,22
1030,22
1031,21
1032,12
1033,20
1034,23
1035,25
1036,28
1037,14
1038,17
1039,24
1040,19
1041,21
1042,23
1043,32
1044,14
1045,30
1046,27
1047,27
1048,9
1049,22
1050,24
1051,11
1052,23
1053,17
1054,13
1055,22
1056,15
1057,16
1058,25
1059,25
1060,19
1061,20
1062,26
1063,10
1064,27
1065,16
1066,20
1067,22
1068,24
1069,24
1070,27
1071,19
1072,21
1073,26
1074,14
1075,12
1076,12
1077,24
1078,20
1079,23
1080,18
1081,17
1082,18
1083,19
1084,16
1085,32
1086,15
1087,19
1088,33
1089,13
1090,25
1091,13
1092,17
1093,16
1094,15
1095,18
1096,15
1097,15
1098,16
1099,20
1100,22
1101,10
1102,21
1103,18
1104,22
1105,25
1106,14
1107,15
1108,17
1109,20
1110,13
1111,9
1112,22
1113,18
1114,18
1115,22
1116,19
1117,27
1118,14
1119,19
1120,17
1121,23
1122,16
1123,11
1124,11
1125,17
1126,19
1127,14
1128,11
1129,14
1130,17
1131,10
1132,19
1133,19
1134,14
1135,12
1136,13
1137,18
1138,15
1139,17
1140,10
1141,21
1142,15
1143,20
1144,13
1145,14
1146,21
1147,8
1148,12
1149,16
1150,18
1151,16
1152,16
1153,22
1154,19
1155,17
1156,18
1157,10
1158,19
1159,17
1160,10
1161,12
1162,13
1163,12
1164,15
1165,18
1166,15
1167,18
1168,15
1169,10
1170,18
1171,12
1172,12
1173,12
1174,11
1175,13
1176,14
1177,17
1178,14
1179,12
1180,12
1181,13
1182,14
1183,14
1184,16
1185,8
1186,19
1187,19
1188,16
1189,14
1190,11
1191,8
1192,19
1193,18
1194,6
1195,15
1196,17
1197,18
1198,4
1199,9
1200,13
1201,14
1202,14
1203,13
1204,11
1205,6
1206,20
1207,12
1208,14
1209,6
1210,16
1211,7
1212,8
1213,10
1214,11
1215,15
1216,11
1217,12
1218,13
1219,12
1220,9
1221,21
1222,7
1223,8
1224,9
1225,7
1226,5
1227,12
1228,9
1229,12
1230,11
1231,9
1232,10
1233,15
1234,9
1235,8
1236,14
1237,13
1238,5
1239,6
1240,18
1241,4
1242,11
1243,9
1244,18
1245,12
1246,15
1247,13
1248,8
1249,7
1250,7
1251,8
1252,4
1253,10
1254,8
1255,9
1256,10
1257,8
1258,9
1259,7
1260,11
1261,7
1262,8
1263,10
1264,4
1265,11
1266,11
1267,11
1268,6
1269,9
1270,7
1271,6
1272,9
1273,7
1274,10
1275,4
1276,6
1277,7
1278,7
1279,12
1280,8
1281,7
1282,8
1283,7
1284,6
1285,7
1286,9
1287,7
1288,10
1289,7
1290,7
1291,4
1292,4
1293,6
1294,6
1295,10
1296,6
1297,4
1298,7
1299,7
1300,4
1301,4
1302,7
1303,7
1304,4
1305,1
1306,6
1307,8
1308,7
1309,8
1310,4
1311,10
1312,4
1313,3
1314,7
1315,1
1316,8
1317,6
1318,5
1319,10
1320,2
1321,3
1322,7
1323,4
1324,10
1325,6
1326,6
1327,4
1328,6
1329,4
1330,6
1331,5
1332,5
1333,5
1334,7
1335,5
1336,4
1337,3
1338,5
1339,5
1340,2
1341,4
1342,5
1343,7
1344,3
1345,4
1346,5
1348,5
1349,6
1350,6
1351,1
1352,2
1353,3
1354,1
1355,4
1356,2
1357,2
1358,4
1359,7
1360,3
1361,3
1362,1
1363,4
1364,4
1365,4
1366,6
1367,5
1368,3
1369,3
1370,3
1371,3
1372,4
1373,2
1374,2
1375,2
1376,4
1377,3
1378,1
1379,2
1380,2
1381,3
1382,4
1383,4
1384,2
1385,4
1386,2
1387,3
1388,3
1390,4
1392,3
1393,1
1394,2
1395,2
1396,1
1397,4
1398,2
1400,4
1401,2
1403,2
1404,2
1405,2
1407,2
1408,4
1409,4
1410,2
1411,1
1412,1
1413,1
1414,1
1415,3
1416,2
1417,2
1418,4
1419,4
1420,2
1422,2
1424,1
1425,1
1427,1
1428,1
1429,1
1430,2
1431,2
1432,1
1433,2
1434,1
1435,4
1437,1
1438,1
1439,3
1440,4
1442,1
1443,2
1445,2
1447,1
1448,2
1449,3
1450,1
1451,1
1452,2
1453,2
1454,1
1455,2
1456,1
1457,1
1459,2
1460,1
1461,1
1463,1
1464,1
1466,1
1470,1
1471,3
1472,2
1473,3
1475,3
1476,1
1477,2
1480,1
1481,1
1482,2
1483,1
1484,2
1485,2
1486,1
1487,1
1491,1
1493,1
1495,1
1499,2
1502,2
1512,1
1516,1
1518,1
1519,1
1522,1
1523,1
1543,2
1545,2
1551,1
1555,1
1556,1
1580,1
1587,1
1603,1
1732,1

==> res/monte_carlo/exp2.csv <==
exp2,N
1405,1
1448,1
1502,1
1517,1
1562,1
1565,1
1569,1
1573,1
1601,1
1602,1
1610,1
1611,1
1617,1
1650,1
1653,1
1655,2
1665,1
1671,1
1672,1
1686,1
1688,1
1689,1
1690,1
1693,1
1695,1
1696,1
1697,1
1703,1
1704,1
1710,1
1713,1
1715,1
1716,1
1723,1
1725,1
1726,1
1727,1
1728,1
1729,1
1730,1
1731,3
1735,1
1737,1
1739,1
1741,1
1744,1
1746,2
1747,1
1750,1
1753,4
1757,2
1758,1
1762,1
1764,1
1766,2
1767,1
1772,1
1775,3
1777,1
1779,1
1782,1
1783,2
1784,2
1785,1
1789,2
1790,2
1792,1
1794,2
1798,2
1799,1
1801,2
1802,1
1804,2
1805,3
1806,3
1808,1
1809,1
1810,1
1811,2
1813,1
1816,2
1817,1
1818,4
1819,3
1820,2
1821,2
1822,1
1823,1
1824,2
1827,4
1831,2
1832,1
1833,2
1834,2
1837,1
1838,1
1839,3
1840,1
1841,3
1842,1
1844,1
1845,1
1847,2
1849,4
1851,1
1852,1
1854,2
1855,1
1856,1
1857,3
1858,2
1859,2
1860,2
1861,1
1863,3
1865,2
1866,1
1867,4
1868,2
1869,2
1870,1
1872,1
1873,1
1874,2
1875,2
1876,1
1878,1
1879,2
1880,5
1881,2
1882,1
1883,2
1884,1
1886,1
1887,1
1888,4
1889,1
1891,1
1893,3
1894,2
1895,3
1896,1
1897,1
1898,1
1899,1
1901,2
1902,4
1904,3
1906,4
1907,3
1908,5
1909,1
1910,2
1912,3
1913,3
1914,4
1915,3
1916,2
1917,1
1918,3
1919,3
1920,3
1921,2
1922,3
1923,2
1925,4
1926,5
1927,3
1928,4
1930,3
1931,4
1932,1
1933,2
1934,2
1935,1
1936,1
1937,5
1939,2
1940,4
1941,4
1942,5
1943,4
1944,2
1945,5
1946,2
1947,2
1948,4
1949,3
1950,3
1951,5
1952,2
1953,4
1954,3
1955,1
1956,3
1957,4
1958,9
1959,5
1960,8
1961,2
1962,2
1963,6
1964,4
1965,2
1966,3
1967,2
1968,2
1969,4
1970,3
1971,3
1972,5
1973,3
1974,3
1975,3
1976,6
1977,6
1978,8
1979,1
1980,5
1981,5
1982,4
1983,6
1984,5
1985,7
1986,4
1987,1
1988,1
1989,4
1990,4
1991,3
1992,6
1993,4
1994,3
1995,5
1996,1
1997,2
1998,7
1999,7
2000,6
2001,7
2002,1
2003,9
2004,6
2005,4
2007,5
2008,6
2009,3
2010,3
2011,10
2012,3
2013,3
2014,5
2015,4
2016,3
2017,3
2018,2
2019,8
2020,4
2021,5
2022,10
2023,6
2024,3
2025,6
2026,6
2027,8
2028,1
2029,5
2030,7
2031,5
2032,2
2033,3
2034,5
2035,7
2036,5
2037,2
2038,5
2039,4
2040,11
2041,10
2042,3
2043,9
2044,3
2045,4
2046,4
2047,6
2048,5
2049,6
2050,3
2051,5
2052,8
2053,7
2054,9
2055,7
2056,4
2057,3
2058,9
2059,8
2060,4
2061,8
2062,3
2063,8
2064,4
2065,6
2066,8
2067,4
2068,7
2069,7
2070,6
2071,5
2072,9
2073,7
2074,4
2075,6
2076,6
2077,10
2078,6
2079,6
2080,7
2081,7
2082,4
2083,7
2084,4
2085,6
2086,5
2087,7
2088,3
2089,9
2090,5
2091,15
2092,6
2093,6
2094,10
2095,4
2096,5
2097,8
2098,6
2099,6
2100,4
2101,4
2102,5
2103,9
2104,7
2105,12
2106,8
2107,16
2108,13
2109,7
2110,7
2111,8
2112,8
2113,8
2114,11
2115,12
2116,8
2117,6
2118,10
2119,8
2120,6
2121,8
2122,6
2123,6
2124,8
2125,8
2126,14
2127,9
2128,9
2129,8
2130,7
2131,14
2132,13
2133,12
2134,7
2135,8
2136,14
2137,5
2138,7
2139,7
2140,10
2141,7
2142,13
2143,9
2144,8
2145,7
2146,8
2147,14
2148,12
2149,13
2150,5
2151,6
2152,7
2153,15
2154,7
2155,10
2156,17
2157,7
2158,10
2159,6
2160,9
2161,14
2162,6
2163,16
2164,5
2165,12
2166,11
2167,8
2168,11
2169,8
2170,11
2171,8
2172,14
2173,10
2174,13
2175,7
2176,8
2177,8
2178,14
2179,12
2180,15
2181,10
2182,11
2183,17
2184,9
2185,11
2186,10
2187,9
2188,16
2189,7
2190,12
2191,9
2192,7
2193,12
2194,15
2195,12
2196,13
2197,7
2198,10
2199,9
2200,14
2201,14
2202,8
2203,11
2204,8
2205,9
2206,11
2207,15
2208,15
2209,7
2210,12
2211,13
2212,14
2213,9
2214,8
2215,13
2216,14
2217,7
2218,9
2219,16
2220,15
2221,9
2222,8
2223,16
2224,13
2225,7
2226,7
2227,11
2228,17
2229,12
2230,9
2231,8
2232,12
2233,10
2234,8
2235,15
2236,13
2237,7
2238,12
2239,9
2240,18
2241,16
2242,10
2243,8
2244,14
2245,16
2246,13
2247,9
2248,13
2249,11
2250,19
2251,13
2252,15
2253,13
2254,18
2255,18
2256,7
2257,16
2258,20
2259,19
2260,9
2261,15
2262,15
2263,12
2264,14
2265,13
2266,20
2267,10
2268,18
2269,14
2270,10
2271,11
2272,18
2273,9
2274,15
2275,15
2276,17
2277,12
2278,22
2279,18
2280,19
2281,15
2282,13
2283,16
2284,17
2285,19
2286,14
2287,11
2288,13
2289,18
2290,13
2291,11
2292,16
2293,11
2294,9
2295,12
2296,11
2297,12
2298,16
2299,13
2300,16
2301,19
2302,12
2303,21
2304,7
2305,18
2306,17
2307,18
2308,7
2309,20
2310,21
2311,22
2312,15
2313,13
2314,7
2315,10
2316,16
2317,19
2318,16
2319,16
2320,10
2321,15
2322,18
2323,20
2324,15
2325,13
2326,18
2327,25
2328,16
2329,19
2330,14
2331,15
2332,14
2333,24
2334,19
2335,13
2336,20
2337,15
2338,14
2339,12
2340,11
2341,12
2342,11
2343,11
2344,16
2345,14
2346,21
2347,17
2348,14
2349,14
2350,19
2351,13
2352,17
2353,18
2354,12
2355,14
2356,11
2357,20
2358,15
2359,23
2360,19
2361,13
2362,17
2363,16
2364,17
2365,17
2366,16
2367,19
2368,17
2369,21
2370,15
2371,20
2372,15
2373,16
2374,14
2375,19
2376,15
2377,10
2378,19
2379,21
2380,18
2381,20
2382,11
2383,19
2384,19
2385,25
2386,14
2387,19
2388,11
2389,15
2390,15
2391,20
2392,17
2393,16
2394,19
2395,13
2396,15
2397,14
2398,16
2399,12
2400,21
2401,18
2402,14
2403,19
2404,15
2405,22
2406,16
2407,14
2408,18
2409,21
2410,15
2411,19
2412,22
2413,15
2414,10
2415,21
2416,15
2417,21
2418,11
2419,20
2420,13
2421,21
2422,15
2423,21
2424,13
2425,22
2426,20
2427,11
2428,9
2429,11
2430,22
2431,10
2432,8
2433,23
2434,10
2435,22
2436,14
2437,20
2438,19
2439,15
2440,24
2441,16
2442,16
2443,16
2444,12
2445,15
2446,17
2447,18
2448,19
2449,14
2450,7
2451,12
2452,17
2453,16
2454,15
2455,21
2456,10
2457,16
2458,15
2459,20
2460,19
2461,18
2462,15
2463,14
2464,12
2465,14
2466,12
2467,12
2468,18
2469,18
2470,21
2471,13
2472,14
2473,13
2474,14
2475,18
2476,13
2477,12
2478,14
2479,16
2480,18
2481,15
2482,12
2483,22
2484,21
2485,10
2486,13
2487,12
2488,14
2489,20
2490,16
2491,13
2492,13
2493,16
2494,15
2495,12
2496,8
2497,14
2498,12
2499,15
2500,16
2501,17
2502,12
2503,8
2504,14
2505,10
2506,16
2507,16
2508,16
2509,12
2510,13
2511,15
2512,13
2513,16
2514,19
2515,11
2516,13
2517,13
2518,13
2519,16
2520,14
2521,13
2522,17
2523,12
2524,18
2525,8
2526,10
2527,15
2528,16
2529,15
2530,15
2531,20
2532,11
2533,12
2534,14
2535,18
2536,16
2537,8
2538,7
2539,15
2540,15
2541,18
2542,19
2543,11
2544,12
2545,16
2546,8
2547,12
2548,12
2549,18
2550,10
2551,10
2552,21
2553,13
2554,17
2555,13
2556,11
2557,6
2558,14
2559,11
2560,18
2561,12
2562,13
2563,13
2564,11
2565,12
2566,22
2567,8
2568,12
2569,14
2570,16
2571,13
2572,14
2573,13
2574,10
2575,13
2576,15
2577,12
2578,8
2579,18
2580,14
2581,8
2582,16
2583,14
2584,10
2585,6
2586,3
2587,14
2588,8
2589,13
2590,5
2591,11
2592,10
2593,13
2594,11
2595,11
2596,14
2597,14
2598,13
2599,15
2600,14
2601,7
2602,12
2603,8
2604,13
2605,4
2606,13
2607,17
2608,10
2609,13
2610,14
2611,12
2612,11
2613,12
2614,13
2615,11
2616,12
2617,8
2618,17
2619,13
2620,13
2621,7
2622,13
2623,5
2624,7
2625,8
2626,10
2627,8
2628,15
2629,7
2630,18
2631,7
2632,14
2633,7
2634,12
2635,9
2636,17
2637,11
2638,9
2639,8
2640,9
2641,13
2642,12
2643,9
2644,6
2645,5
2646,11
2647,6
2648,14
2649,11
2650,12
2651,10
2652,7
2653,3
2654,5
2655,12
2656,9
2657,9
2658,5
2659,6
2660,6
2661,7
2662,10
2663,8
2664,11
2665,16
2666,8
2667,9
2668,11
2669,8
2670,11
2671,9
2672,8
2673,5
2674,5
2675,8
2676,11
2677,8
2678,6
2679,12
2680,10
2681,6
2682,12
2683,5
2684,11
2685,10
2686,9
2687,4
2688,8
2689,7
2690,10
2691,6
2692,12
2693,6
2694,7
2695,11
2696,12
2697,5
2698,1
2699,7
2700,6
2701,4
2702,8
2703,4
2704,11
2705,10
2706,8
2707,12
2708,8
2709,4
2710,12
2711,7
2712,8
2713,6
2714,4
2715,5
2716,13
2717,6
2718,7
2719,9
2720,10
2721,7
2722,6
2723,7
2724,5
2725,8
2726,7
2727,7
2728,7
2729,5
2730,9
2731,11
2732,6
2733,3
2734,9
2735,7
2736,8
2737,4
2738,4
2739,8
2740,5
2741,11
2742,6
2743,5
2744,4
2745,6
2746,6
2747,5
2748,8
2749,12
2750,7
2751,6
2752,5
2753,4
2754,6
2755,6
2756,4
2757,10
2758,5
2759,8
2760,3
2761,2
2762,7
2763,8
2764,10
2765,8
2766,6
2767,6
2768,6
2769,3
2770,6
2771,8
2772,4
2773,8
2774,5
2775,7
2776,4
2777,3
2778,4
2779,6
2780,7
2781,5
2782,4
2783,5
2784,7
2785,8
2786,5
2787,3
2788,6
2789,4
2790,6
2791,3
2792,3
2794,3
2795,2
2796,5
2797,7
2799,5
2800,10
2801,2
2802,4
2803,8
2804,2
2805,5
2806,5
2807,1
2808,2
2809,4
2810,4
2811,2
2812,2
2813,5
2814,7
2815,5
2816,2
2817,4
2818,8
2819,5
2820,2
2821,3
2822,4
2823,6
2825,5
2826,8
2827,2
2828,7
2829,3
2830,5
2831,4
2832,6
2833,5
2834,5
2835,2
2836,4
2837,2
2839,3
2840,2
2841,3
2842,5
2843,3
2844,8
2845,2
2846,4
2847,2
2848,5
2849,4
2850,1
2851,4
2852,4
2853,8
2854,1
2855,6
2856,7
2857,3
2858,3
2859,3
2860,7
2861,1
2862,3
2863,4
2864,2
2865,1
2866,1
2867,1
2868,2
2869,4
2870,5
2871,3
2872,2
2873,4
2874,4
2875,3
2876,4
2877,1
2878,5
2879,4
2880,3
2883,2
2884,4
2885,1
2886,1
2887,2
2888,5
2889,5
2890,2
2891,2
2892,1
2894,2
2895,2
2896,9
2897,2
2898,2
2899,2
2900,6
2901,2
2902,2
2903,2
2904,4
2905,1
2906,1
2907,1
2908,4
2909,1
2910,4
2911,2
2912,2
2914,4
2915,2
2916,2
2917,3
2918,2
2919,2
2921,1
2922,3
2923,1
2924,1
2925,2
2926,2
2927,3
2928,1
2929,1
2930,2
2931,3
2932,1
2933,1
2934,4
2935,2
2936,1
2937,2
2938,2
2939,1
2940,1
2942,3
2943,2
2944,3
2948,1
2950,1
2951,1
2952,1
2953,1
2954,3
2955,1
2956,5
2957,1
2958,2
2959,3
2960,1
2961,2
2963,1
2964,2
2965,2
2966,2
2969,2
2972,2
2973,2
2976,2
2978,2
2979,2
2980,2
2981,1
2983,1
2984,2
2985,2
2990,1
2991,1
2994,1
2995,2
2998,3
3000,1
3001,1
3002,2
3003,1
3004,2
3005,1
3007,1
3009,1
3013,2
3014,1
3015,1
3024,1
3028,1
3031,1
3032,1
3035,1
3038,1
3039,1
3041,2
3043,1
3045,1
3049,1
3050,1
3053,1
3061,2
3063,2
3068,1
3069,1
3070,1
3072,1
3074,1
3076,1
3077,2
3082,1
3085,1
3086,1
3087,1
3090,1
3092,2
3097,1
3098,1
3099,1
3100,1
3103,1
3112,1
3113,1
3132,2
3135,1
3140,1
3172,2
3190,1
3210,1
3214,1
3272,1
3445,1

==> res/monte_carlo/exp3.csv <==
exp3,N
95,1
113,1
114,1
120,1
124,1
126,1
128,1
129,1
131,1
133,1
136,2
138,1
139,2
142,1
144,1
145,1
146,2
147,4
148,4
149,1
150,2
151,1
152,3
153,2
154,2
155,2
156,4
157,3
158,5
159,1
160,5
161,6
162,6
163,8
164,4
165,2
166,6
167,5
168,3
169,5
170,2
171,4
172,6
173,8
174,2
175,5
176,10
177,5
178,7
179,8
180,9
181,4
182,6
183,7
184,9
185,7
186,8
187,12
188,14
189,9
190,7
191,8
192,10
193,13
194,11
195,14
196,19
197,10
198,9
199,15
200,11
201,10
202,13
203,21
204,18
205,13
206,13
207,17
208,12
209,19
210,20
211,20
212,18
213,14
214,26
215,15
216,15
217,11
218,23
219,14
220,17
221,26
222,17
223,25
224,23
225,25
226,25
227,17
228,19
229,17
230,24
231,28
232,24
233,18
234,21
235,27
236,23
237,24
238,26
239,30
240,21
241,26
242,27
243,22
244,29
245,19
246,23
247,27
248,26
249,31
250,29
251,34
252,25
253,25
254,29
255,27
256,32
257,36
258,44
259,21
260,27
261,25
262,38
263,32
264,40
265,36
266,35
267,33
268,45
269,40
270,24
271,32
272,37
273,34
274,33
275,36
276,51
277,34
278,33
279,41
280,36
281,26
282,42
283,46
284,37
285,30
286,37
287,45
288,46
289,41
290,36
291,44
292,35
293,40
294,35
295,40
296,41
297,34
298,32
299,40
300,39
301,41
302,42
303,29
304,39
305,39
306,34
307,47
308,31
309,37
310,38
311,40
312,44
313,53
314,33
315,54
316,28
317,35
318,40
319,38
320,42
321,38
322,38
323,42
324,37
325,45
326,37
327,41
328,36
329,38
330,41
331,42
332,34
333,37
334,42
335,44
336,44
337,40
338,47
339,38
340,40
341,38
342,44
343,35
344,36
345,36
346,44
347,26
348,40
349,38
350,43
351,36
352,39
353,38
354,39
355,44
356,44
357,28
358,39
359,42
360,39
361,42
362,32
363,32
364,31
365,38
366,44
367,40
368,37
369,37
370,32
371,43
372,25
373,39
374,32
375,39
376,36
377,39
378,41
379,28
380,26
381,34
382,30
383,29
384,39
385,29
386,31
387,30
388,30
389,26
390,28
391,34
392,31
393,28
394,33
395,31
396,25
397,28
398,39
399,31
400,31
401,22
402,40
403,34
404,32
405,30
406,22
407,26
408,26
409,27
410,26
411,19
412,28
413,23
414,26
415,20
416,20
417,21
418,20
419,27
420,27
421,23
422,27
423,20
424,25
425,32
426,21
427,27
428,26
429,30
430,30
431,19
432,26
433,22
434,20
435,23
436,23
437,32
438,20
439,21
440,25
441,20
442,17
443,18
444,19
445,17
446,21
447,19
448,25
449,16
450,17
451,18
452,17
453,15
454,16
455,17
456,19
457,19
458,18
459,19
460,17
461,13
462,21
463,25
464,18
465,25
466,18
467,13
468,26
469,19
470,10
471,13
472,14
473,18
474,22
475,13
476,21
477,16
478,14
479,17
480,18
481,13
482,15
483,15
484,11
485,18
486,24
487,12
488,14
489,10
490,15
491,7
492,15
493,14
494,11
495,21
496,18
497,15
498,11
499,10
500,13
501,15
502,16
503,10
504,11
505,8
506,13
507,14
508,18
509,7
510,5
511,14
512,16
513,17
514,8
515,9
516,8
517,11
518,8
519,12
520,9
521,12
522,12
523,15
524,9
525,7
526,12
527,11
528,13
529,14
530,10
531,7
532,15
533,12
534,9
535,8
536,12
537,4
538,11
539,11
540,14
541,9
542,8
543,5
544,11
545,8
546,7
547,3
548,8
549,7
550,9
551,10
553,5
554,5
555,10
556,3
557,6
558,10
559,8
560,8
561,6
562,5
563,6
564,7
565,9
566,9
567,1
568,11
569,4
570,6
571,5
572,5
573,9
574,4
575,7
576,5
577,10
578,2
579,7
580,4
581,3
582,5
583,2
584,8
585,4
586,5
587,6
588,3
589,4
590,7
591,7
592,9
593,3
595,10
596,6
597,2
598,6
599,8
600,7
601,1
602,8
603,2
604,3
605,6
606,5
607,6
608,2
609,3
610,3
611,4
612,4
613,4
614,5
615,4
616,2
617,2
618,6
619,3
620,4
621,2
622,1
623,4
624,2
625,5
626,2
627,2
628,1
629,1
630,5
632,2
633,3
634,3
635,3
636,1
638,6
639,2
640,2
641,2
642,1
643,1
644,1
645,3
646,2
647,3
648,2
649,1
652,3
653,2
655,3
656,2
657,3
658,3
659,7
660,2
661,2
662,1
663,1
664,3
666,1
668,1
669,3
671,1
672,2
674,3
675,2
676,1
677,3
678,1
681,2
682,2
683,1
684,1
685,2
687,4
691,1
692,1
695,1
696,3
697,1
698,1
701,2
702,3
703,1
705,2
706,1
707,4
708,2
711,2
712,1
713,1
714,1
715,1
717,1
718,1
719,2
720,1
721,1
723,1
724,1
725,1
727,1
728,1
731,1
732,2
734,1
736,1
739,1
740,1
741,2
742,1
744,1
747,1
749,1
753,2
754,1
757,1
758,1
759,1
760,1
762,2
765,1
772,1
781,1
784,1
787,1
796,2
803,2
817,1
818,1
821,1
822,1
834,1
839,1
845,1
848,1
852,1
876,2
883,1
891,1
909,1
911,1
918,1
921,1
1022,1
1040,1
1076,1

==> res/struct_of_predictions/c0.csv <==
day,0,1,2
M,0.8047,0.1133,0.0820
T,0.8299,0.1076,0.0625
W,0.8012,0.1145,0.0843
Th,0.7331,0.1388,0.1281
F,0.7883,0.1337,0.0780

==> res/struct_of_predictions/c1.csv <==
day,0,1,2
M,0.7471,0.2069,0.0460
T,0.7692,0.1692,0.0615
W,0.7027,0.2477,0.0495
Th,0.5649,0.3626,0.0725
F,0.5647,0.4118,0.0235

==> res/struct_of_predictions/c2.csv <==
day,0,1,2
M,0.7000,0.1250,0.1750
T,0.7177,0.0887,0.1935
W,0.6639,0.1148,0.2213
Th,0.6827,0.1154,0.2019
F,0.7120,0.0800,0.2080

==> res/training_results.csv <==
N,Training,Validation
1,34.25,36.957
2,38.772,35.576
3,41.58,38.84
4,42.984,40.422
5,44.924,44.414
6,47.711,45.845
7,49.312,45.493
8,52.663,44.062
9,54.709,47.175
10,56.021,46.397
11,59.111,48.632
12,61.961,47.527
13,64.6,49.36
14,66.885,49.209
15,69.037,47.175
16,71.048,48.431
17,73.799,47.778
18,76.677,48.908
19,78.123,48.833
20,80.007,46.774
21,81.926,47.577
22,83.584,47.828
23,85.369,46.272
24,87.598,46.071
25,88.466,46.272
26,88.91,45.845
27,89.954,46.021
28,90.815,46.196
29,91.668,45.418
30,93.037,47.351
31,96.092,47.678
32,98.293,47.979
33,99.055,47.351
34,99.259,47.778
35,99.337,47.427
36,99.513,48.104
37,99.591,48.23
38,99.654,48.431
39,99.69,48.33
40,99.725,48.205
41,99.774,48.381
42,99.767,47.351
43,99.802,48.632
44,99.774,48.607
45,99.838,48.356
46,99.824,47.703
47,99.894,47.753
48,99.908,47.602
49,99.915,47.477
50,99.922,47.979

